Communication network model of the immune system identifies the impact of interactions with SARS-CoV-2 proteins

Interactions between SARS-CoV-2 and human proteins (SARS-CoV-2 PPIs) cause information transfer through biochemical pathways that contribute to the immunopathology of COVID-19. Here, we present a communication network model of the immune system to compute the information transferred by the viral proteins using the available SARS-CoV-2 PPIs data. The amount of transferred information depends on the reference state of the immune system, or the state without SARS-CoV-2 PPIs, and can quantify how many variables of the immune system are controlled by the viral proteins. The information received by the immune system proteins from the viral proteins is useful to identify the biological processes (BPs) susceptible to dysregulation, and also to estimate the duration of viral PPIs necessary for the dysregulation to occur. We found that computing the drop in information from viral PPIs due to drugs provides a direct measure for the efficacy of therapies.

==> Supplementary_Datafiles/SIdata1-Immune_System-nodes.tsv <==
Node	NodeName	Class	Sequenced
R-HSA-2317313	p-S-AKT:PDPK1:PIP3 [plasma membrane]	Complex	0
AKT1	AKT1	EntityWithAccessionedSequence	1
AKT2	AKT2	EntityWithAccessionedSequence	1
AKT3	AKT3	EntityWithAccessionedSequence	1
R-ALL-29370	ADP [cytosol]	SimpleEntity	0
R-HSA-377179	PDPK1:PIP3 [plasma membrane]	Complex	0
R-ALL-113592	ATP [cytosol]	SimpleEntity	0
R-HSA-2317310	p-S-AKT:PIP3 [plasma membrane]	Complex	0
R-HSA-2317329	AKT:PIP3 [plasma membrane]	Complex	0
R-HSA-199453	AKT:PIP3:THEM4/TRIB3 [plasma membrane]	Complex	0
R-ALL-179838	PI(3,4,5)P3 [plasma membrane]	SimpleEntity	0
R-ALL-179856	PI(4,5)P2 [plasma membrane]	SimpleEntity	0
R-ALL-29372	Pi [cytosol]	SimpleEntity	0
R-ALL-29356	H2O [cytosol]	SimpleEntity	0
R-ALL-29358	ATP [nucleoplasm]	SimpleEntity	0
R-ALL-113582	ADP [nucleoplasm]	SimpleEntity	0
ATF2	ATF2	EntityWithAccessionedSequence	1
CALM1	CALM1	EntityWithAccessionedSequence	1
R-HSA-74294	CALM1:4xCa2+ [cytosol]	Complex	0
R-ALL-74016	Ca2+ [cytosol]	SimpleEntity	0
R-ALL-74112	Ca2+ [extracellular region]	SimpleEntity	0
R-HSA-1168370	STIM1 Dimer [endoplasmic reticulum membrane]	Complex	0
R-HSA-434679	CRAC channel [plasma membrane]	Complex	0
R-HSA-434696	ORAI1 dimer [plasma membrane]	Complex	0
R-HSA-8862645	ORAI2 dimer [plasma membrane]	Complex	0
R-HSA-1168371	STIM1:Calcium [endoplasmic reticulum membrane]	Complex	0
R-ALL-111875	Ca2+ [endoplasmic reticulum lumen]	SimpleEntity	0
R-ALL-114520	I(1,4,5)P3 [cytosol]	SimpleEntity	0
R-HSA-5226920	AHCYL1:NAD+:ITPR1:I(1,4,5)P3 tetramer [endoplasmic reticulum membrane]	Complex	0
R-HSA-169696	ITPR:I(1,4,5)P3 tetramer [endoplasmic reticulum membrane]	Complex	0
R-HSA-169686	IP3 receptor homotetramer [endoplasmic reticulum membrane]	Complex	0
R-ALL-112275	DAGs [plasma membrane]	SimpleEntity	0
R-HSA-2029156	clustered IgG-Ag:p-FCGRs:p-6Y-SYK:p-3Y-PLCG [plasma membrane]	Complex	0
PLCG2	PLCG2	EntityWithAccessionedSequence	1
PLCG1	PLCG1	EntityWithAccessionedSequence	1
R-HSA-2029158	clustered IgG-Ag:p-FCGRs:p-6Y-SYK [plasma membrane]	Complex	0
R-HSA-2029137	clustered IgG-Ag:p-FCGRs:p-6Y-SYK:PLCG [plasma membrane]	Complex	0
R-HSA-2029149	PI3K:p-6Y-SYK [plasma membrane]	Complex	0
R-HSA-74693	PI3K [cytosol]	Complex	0
R-HSA-202269	Activated PLC gamma1 bound to PIP2 [plasma membrane]	Complex	0
R-HSA-202279	PLCG1:p-3Y-SLP-76:Gads:LAT [plasma membrane]	Complex	0
R-HSA-202302	phosphorylated PLC-gamma1 bound to SLP-76 [plasma membrane]	Complex	0
R-HSA-202310	phosphorylated PLC-gamma1 bound to LAT [plasma membrane]	Complex	0
R-HSA-202240	PLCG1:p-5Y-LAT [plasma membrane]	Complex	0
CD101	CD101	EntityWithAccessionedSequence	1
ITK	ITK	EntityWithAccessionedSequence	1
R-HSA-202359	ITK:p-Y113,128,145-SLP-76:GADS:LAT [plasma membrane]	Complex	0
R-HSA-202162	p-Y113,128,145-SLP-76:GADS:LAT [plasma membrane]	Complex	0
R-HSA-202151	SLP-76 bound to Gads:LAT [plasma membrane]	Complex	0
R-HSA-202177	GADS:p-5Y-LAT [plasma membrane]	Complex	0
LCP2	LCP2	EntityWithAccessionedSequence	1
LAT	LAT	EntityWithAccessionedSequence	1
GRAP2	GRAP2	EntityWithAccessionedSequence	1
R-HSA-202345	phospho tyrosine ZAP-70 [plasma membrane]	Complex	0
R-HSA-202181	Activated ZAP-70 [plasma membrane]	Complex	0
R-HSA-202330	ZAP-70 bound to phosphorylated ITAM motifs [plasma membrane]	Complex	0
ZAP70	ZAP70	EntityWithAccessionedSequence	1
R-HSA-203494	Antigen-bearing MHC Class II: TCR with phosphorylated ITAMs:CD4 [plasma membrane]	Complex	0
R-HSA-202266	Antigen-bearing MHC Class II :TCR complex:CD4: Lck phosphorylated at Tyr394 [plasma membrane]	Complex	0
R-HSA-202157	Antigen-bearing MHC Class II  : TCR complex:CD4:Lck [plasma membrane]	Complex	0
R-HSA-202154	Antigen-bearing MHC Class II : TCR complex:CD4:p-Lck(Y505) [plasma membrane]	Complex	0
PAG1	PAG1	EntityWithAccessionedSequence	1
R-HSA-202297	Csk:p-PAG [plasma membrane]	Complex	0
CSK	CSK	EntityWithAccessionedSequence	1
TRAT1	TRAT1	EntityWithAccessionedSequence	1
R-HSA-202283	PI3K bound to TRAT [plasma membrane]	Complex	0
R-HSA-198379	PI3K alpha [cytosol]	Complex	0
R-HSA-388785	ICOS:PI3K [plasma membrane]	Complex	0
ICOS	ICOS	EntityWithAccessionedSequence	1
R-HSA-388788	ICOS:ICOSL [plasma membrane]	Complex	0
C3	C3	EntityWithAccessionedSequence	1
R-HSA-444688	C3AR1:C3a [plasma membrane]	Complex	0
C3AR1	C3AR1	EntityWithAccessionedSequence	1
R-HSA-166822	Complement factor 3 [extracellular region]	Complex	0
R-HSA-166832	C3b [extracellular region]	Complex	0
R-HSA-173752	Cell surface:C3b:Bb:Properdin [plasma membrane]	Complex	0
R-HSA-174554	C3b:Bb:C3b:Properdin  [plasma membrane]	Complex	0
R-HSA-173749	Cell surface:C3b:Bb [plasma membrane]	Complex	0
R-HSA-182548	Properdin oligomer [extracellular region]	Polymer	0
R-HSA-173737	Cell surface:C3b:CFB [plasma membrane]	Complex	0
CFB	CFB	EntityWithAccessionedSequence	1
R-HSA-981542	Cell surface:C3b [plasma membrane]	Complex	0
R-ALL-983438	Cell surface [plasma membrane]	OtherEntity	0
R-HSA-182529	C3(H2O):CFB [extracellular region]	Complex	0
R-HSA-182451	C3(H2O):Bb [extracellular region]	Complex	0
R-HSA-182450	C3(H2O) [extracellular region]	Complex	0
R-ALL-109276	H2O [extracellular region]	SimpleEntity	0
C2	C2	EntityWithAccessionedSequence	1
R-HSA-166784	Cell surface:C4b:C2a [plasma membrane]	Complex	0
R-HSA-981716	Cell surface:C4b [plasma membrane]	Complex	0
R-HSA-2855093	FCN3 ligands:FCN3 multimer:MASP1 dimer:MASP2 dimer:4xCa2+ [plasma membrane]	Complex	0
R-HSA-2855106	Ficolin-1:activated MASP-1:activated MASP-2:Ca2+:ficolin ligand [plasma membrane]	Complex	0
R-HSA-166724	MBL:activated MASPs:mannose-based carbohydrates  [plasma membrane]	Complex	0
R-HSA-2855080	Ficolin-3:activated MASP-1:activated MASP-2:Ca2+:ficolin ligand [plasma membrane]	Complex	0
R-HSA-2855064	Ficolin-2:activated MASP-1:activated MASP-2:Ca2+:ficolin ligand [plasma membrane]	Complex	0
R-HSA-166719	MBL2 dodecamer:MASP1 dimer:MASP2-1 dimer:Bacterial mannose surface pattern:4xCa2+ [plasma membrane]	Complex	0
R-HSA-2855134	FCN1 ligands:FCN1 dodecamer:MASP1 dimer:MASP2-1 dimer:4xCa2+ [plasma membrane]	Complex	0
R-HSA-2855065	FCN2 ligands:FCN2 dodecamer:MASP1 dimer:MASP2-1 dimer:4xCa2+ [plasma membrane]	Complex	0
R-ALL-166718	Bacterial mannose surface pattern [plasma membrane]	OtherEntity	0
R-HSA-166710	MBL2 dodecamer:MASP1 dimer:MASP2-1 dimer [extracellular region]	Complex	0
R-ALL-2855095	N-acetylgalactosamine [plasma membrane]	SimpleEntity	0
R-ALL-2855132	Lipoteichoic acid [plasma membrane]	SimpleEntity	0
R-ALL-2855084	1,3-beta-D-glucan [plasma membrane]	SimpleEntity	0
R-ALL-2855066	N-acetyl-D-glucosamine [plasma membrane]	SimpleEntity	0
R-HSA-2855087	FCN2 dodecamer:MASP1 dimer:MASP2-1 dimer [extracellular region]	Complex	0
R-HSA-8852493	CL-LK:MASP1 dimer:MASP2 dimer:Bacterial mannose surface pattern:4xCa2+ [plasma membrane]	Complex	0
R-HSA-8852513	CL-LK:MASP1 dimer:MASP2 dimer [extracellular region]	Complex	0
R-HSA-2855100	FCN1 dodecamer:MASP1 dimer:MASP2-1 dimer [extracellular region]	Complex	0
R-ALL-1006168	Sialic acid [plasma membrane]	SimpleEntity	0
R-HSA-2855122	FCN3 oligomer:MASP1 dimer:MASP2-1 dimer [extracellular region]	Complex	0
R-ALL-2855088	D-fucose [plasma membrane]	SimpleEntity	0
R-HSA-981643	C4A(20-675):C4A(1454-1744):S-(L-isoglutamyl)-L-cysteine-C4A(757-1446) [extracellular region]	Complex	0
R-HSA-981722	C4B(1454-1744):C4B(20-675):S-(L-isoglutamyl)-L-cysteine-C4B(757-1446) [extracellular region]	Complex	0
R-HSA-166732	Complement factor 4A [extracellular region]	Complex	0
C4B	C4B	EntityWithAccessionedSequence	1
C4A	C4A	EntityWithAccessionedSequence	1
R-HSA-981727	Complement factor 4B [extracellular region]	Complex	0
R-HSA-173619	Antigen:IgG:C1Q:2x Activated C1R:2xC1S [plasma membrane]	Complex	0
R-HSA-173618	Antigen:IgG:C1Q:2x Activated C1R:2x Activated C1S [plasma membrane]	Complex	0
R-HSA-173582	Antigen:IgG:C1Q:2xC1R:2xC1S [plasma membrane]	Complex	0
R-HSA-976769	C-reactive protein pentamer:phosphocholine:C1Q [extracellular region]	Complex	0
C5	C5	EntityWithAccessionedSequence	1
R-HSA-375354	C5AR1:C5a [plasma membrane]	Complex	0
C5AR1	C5AR1	EntityWithAccessionedSequence	1
R-HSA-173676	C5 [extracellular region]	Complex	0
R-HSA-173671	C5b [extracellular region]	Complex	0
R-HSA-173635	C4b:C2a:C3b [plasma membrane]	Complex	0
R-ALL-114519	DAG [plasma membrane]	SimpleEntity	0
R-HSA-9606153	Antigen:p-BCR:p-SYK:p-BLNK:CIN85:GRB2:SOS1:p-Y223,Y551-BTK:NCK1:VAV1:PLCG2 [plasma membrane]	Complex	0
R-HSA-984818	BLNK (SLP-65) Signalosome [plasma membrane]	Complex	0
R-HSA-9606149	Antigen:p-BCR:p-SYK:p-BLNK:CIN85:GRB2:SOS1:p-Y551-BTK:NCK1:VAV1:PLCG2 [plasma membrane]	Complex	0
R-HSA-9606167	Antigen:p-BCR:p-SYK:p-BLNK:CIN85:GRB2:SOS1:BTK:NCK1:VAV1:PLCG2 [plasma membrane]	Complex	0
BTK	BTK	EntityWithAccessionedSequence	1
VAV1	VAV1	EntityWithAccessionedSequence	1
R-HSA-983687	Antigen:p-BCR:p-SYK:p-BLNK:CIN85:GRB2:SOS1 [plasma membrane]	Complex	0
NCK1	NCK1	EntityWithAccessionedSequence	1
R-HSA-983690	Antigen:p-BCR:p-SYK [plasma membrane]	Complex	0
R-HSA-983692	BLNK:GRB2:SOS1:CIN85 [cytosol]	Complex	0
R-HSA-983693	Antigen:p-BCR:SYK [plasma membrane]	Complex	0
R-HSA-5690677	PTPN6:p-Y762,807,822-CD22:Antigen:p-BCR [plasma membrane]	Complex	0
SYK	SYK	EntityWithAccessionedSequence	1
R-HSA-983691	Antigen:p-BCR [plasma membrane]	Complex	0
R-HSA-983689	Antigen:BCR [plasma membrane]	Complex	0
R-ALL-983667	Antigen [extracellular region]	OtherEntity	0
R-HSA-983677	BCR [plasma membrane]	Complex	0
TRPC1	TRPC1	EntityWithAccessionedSequence	1
R-HSA-2089954	STIM1:TRPC1 [plasma membrane]	Complex	0
R-HSA-2424468	p-5Y-LAT:p-SHC1:GRB2:SOS1 [plasma membrane]	Complex	0
R-HSA-2685672	p-SHC1:GRB2:SOS [cytosol]	Complex	0
R-HSA-109797	GRB2-1:SOS1 [cytosol]	Complex	0
SHC1	SHC1	EntityWithAccessionedSequence	1
R-HSA-210250	DAP12 receptors:p-DAP12:SYK [plasma membrane]	Complex	0
R-HSA-2395411	DAP12 Receptors:p-DAP12:p-6Y-SYK [plasma membrane]	Complex	0
R-HSA-2395423	DAP12 receptors:p-Y91,Y102-DAP12 dimer [plasma membrane]	Complex	0
LCK	LCK	EntityWithAccessionedSequence	1
FYN	FYN	EntityWithAccessionedSequence	1
R-HSA-2395430	DAP12 receptors:DAP12 dimer [plasma membrane]	Complex	0
R-HSA-210233	NKG2D dimer [plasma membrane]	Complex	0
R-HSA-210232	DAP12:NKG2D [plasma membrane]	Complex	0
R-HSA-548940	DAP12 dimer [plasma membrane]	Complex	0
TYROBP	TYROBP	EntityWithAccessionedSequence	1
R-HSA-2326822	HLA-E:CD94:NKG2C:DAP12 [plasma membrane]	Complex	0
R-HSA-2326867	CD94:NKG2C:HLA-E [plasma membrane]	Complex	0
R-HSA-210245	DAP12 dimer:TREM2 [plasma membrane]	Complex	0
TREM2	TREM2	EntityWithAccessionedSequence	1
R-HSA-1168369	p-RASGRP1,3:DAG [plasma membrane]	Complex	0
RASGRP3	RASGRP3	EntityWithAccessionedSequence	1
RASGRP1	RASGRP1	EntityWithAccessionedSequence	1
R-HSA-453099	IL2:IL2R trimer p-(Y338,392,510)-beta subunit:p-JAK1:JAK3:p-SHC [plasma membrane]	Complex	0
R-HSA-921157	Interleukin receptor complexes with activated SHC1:GRB2:SOS1 [plasma membrane]	Complex	0
R-HSA-913366	High affinity IL-5 receptor complex dimer, inactive JAK2, phosphorylated Bc:p(Y427,349,350)-SHC1 [plasma membrane]	Complex	0
R-HSA-913428	High affinity GM-CSF receptor complex dimer, inactive JAK2, phosphorylated Bc:p(Y427,349,350)-SHC1 [plasma membrane]	Complex	0
R-HSA-913412	IL3:IL3R active complex, inactive JAK2, phosphorylated Bc:p(Y427,349,350)-SHC1 [plasma membrane]	Complex	0
R-HSA-452095	IL2:IL2R trimer p-(Y338,392,510)-beta subunit:p-JAK1:JAK3:SHC [plasma membrane]	Complex	0
R-HSA-452119	IL2:IL2R trimer p-(Y338,392,510) beta subunit:p-JAK1:JAK3 [plasma membrane]	Complex	0
R-HSA-451920	IL2:IL2R trimer:p-JAK1:JAK3 [plasma membrane]	Complex	0
R-HSA-450080	IL2:IL2R trimer:JAK1:JAK3 [plasma membrane]	Complex	0
R-HSA-450065	IL2:IL2RA:IL2RB:JAK1 [plasma membrane]	Complex	0
R-HSA-451911	IL2RG:JAK3 [plasma membrane]	Complex	0
IL2RG	IL2RG	EntityWithAccessionedSequence	1
JAK3	JAK3	EntityWithAccessionedSequence	1
R-HSA-538993	IL2:IL2RA [plasma membrane]	Complex	0
R-HSA-451905	IL2RB:JAK1 [plasma membrane]	Complex	0
IL2	IL2	EntityWithAccessionedSequence	1
IL2RA	IL2RA	EntityWithAccessionedSequence	1
JAK1	JAK1	EntityWithAccessionedSequence	1
IL2RB	IL2RB	EntityWithAccessionedSequence	1
R-HSA-913387	High affinity IL-5 receptor complex dimer, inactive JAK2, phosphorylated Bc:SHC1 [plasma membrane]	Complex	0
R-HSA-913433	High affinity GM-CSF receptor complex dimer, inactive JAK2, phosphorylated Bc:SHC1 [plasma membrane]	Complex	0
R-HSA-913358	IL3:IL3R active complex, inactive JAK2, phosphorylated Bc:SHC1 [plasma membrane]	Complex	0
R-HSA-913384	High affinity GM-CSF receptor complex dimer, inactive JAK2, p(Y593, 628)- Bc [plasma membrane]	Complex	0
R-HSA-913359	High affinity IL-5 receptor complex dimer, inactive JAK2, p(Y593, 628)-Bc [plasma membrane]	Complex	0
R-HSA-912317	IL3:IL3R active complex, JAK2:p-Y593,Y629-IL3RB [plasma membrane]	Complex	0
R-HSA-913415	High affinity IL-5 receptor complex dimer, inactive JAK2 [plasma membrane]	Complex	0
R-HSA-913413	High affinity GM-CSF receptor complex dimer, inactive JAK2 [plasma membrane]	Complex	0
R-HSA-893545	High affinity IL-3 receptor complex dimer, inactive JAK2 [plasma membrane]	Complex	0
R-HSA-913362	GM-CSF:GM-CSF receptor alpha subunit [plasma membrane]	Complex	0
R-HSA-913389	GM-CSF:GM-CSF receptor alpha subunit:Common beta chain:JAK2 [plasma membrane]	Complex	0
R-HSA-879945	IL3RB:JAK2 [plasma membrane]	Complex	0
JAK2	JAK2	EntityWithAccessionedSequence	1
CSF2RB	CSF2RB	EntityWithAccessionedSequence	1
CSF2	CSF2	EntityWithAccessionedSequence	1
CSF2RA	CSF2RA	EntityWithAccessionedSequence	1
R-HSA-450056	IL5 homodimer:IL5RA [plasma membrane]	Complex	0
R-HSA-913423	IL5 homodimer:IL5RA:Common beta chain:JAK2 [plasma membrane]	Complex	0
IL5RA	IL5RA	EntityWithAccessionedSequence	1
R-HSA-913383	IL5 homodimer [extracellular region]	Complex	0
IL5	IL5	EntityWithAccessionedSequence	1
R-HSA-450048	IL3:IL3RA [plasma membrane]	Complex	0
R-HSA-450064	IL3:IL3RA:IL3RB:JAK2 [plasma membrane]	Complex	0
IL3RA	IL3RA	EntityWithAccessionedSequence	1
IL3	IL3	EntityWithAccessionedSequence	1
R-ALL-29438	GTP [cytosol]	SimpleEntity	0
R-ALL-29420	GDP [cytosol]	SimpleEntity	0
R-HSA-109783	p21 RAS:GTP [plasma membrane]	Complex	0
R-HSA-109796	p21 RAS:GDP [plasma membrane]	Complex	0
SOS1	SOS1	EntityWithAccessionedSequence	1
R-HSA-9607300	Active FLT3:GRB2:SOS1 [plasma membrane]	Complex	0
R-HSA-9604756	Active FLT3: GRB2 [plasma membrane]	Complex	0
GRB2	GRB2	EntityWithAccessionedSequence	1
R-HSA-9604751	Active FLT3 [plasma membrane]	Complex	0
R-HSA-8854716	FLT3LG dimer:FLT3 dimer [plasma membrane]	Complex	0
R-HSA-6786754	FLT3LG dimer:FLT3 [plasma membrane]	Complex	0
FLT3	FLT3	EntityWithAccessionedSequence	1
R-HSA-8854740	FLT3LG dimer [extracellular region]	Complex	0
MAP2K1	MAP2K1	EntityWithAccessionedSequence	1
MAP2K4	MAP2K4	EntityWithAccessionedSequence	1
R-HSA-5684242	3xUb, 2xp-S-NFKB1(1-968):p-S,T-MAP3K8:TNIP2 [cytosol]	Complex	0
TNIP2	TNIP2	EntityWithAccessionedSequence	1
UBB	UBB	EntityWithAccessionedSequence	1
UBC	UBC	EntityWithAccessionedSequence	1
RPS27A	RPS27A	EntityWithAccessionedSequence	1
UBA52	UBA52	EntityWithAccessionedSequence	1
MAP3K8	MAP3K8	EntityWithAccessionedSequence	1
R-HSA-174155	BTRC:CUL1:SKP1 [cytosol]	Complex	0
R-HSA-1168592	CUL1:FBXW11:SKP1 [cytosol]	Complex	0
R-HSA-5684270	SCF-beta-TrCP1,2:p-S927,S932-NFKB1:p-S,T-MAP3K8:TNIP2 [cytosol]	Complex	0
R-HSA-5684268	p-S927,S932-NFKB1(1-968):p-S,T-MAP3K8:TNIP2 [cytosol]	Complex	0
R-HSA-5684265	NFKB1:p-T290-MAP3K8:TNIP2 [cytosol]	Complex	0
R-HSA-451638	NFKB1:MAP3K8:TNIP2 [cytosol]	Complex	0
R-HSA-177663	IKBKG:p-S176,S180-CHUK:p-S177,S181-IKBKB [cytosol]	Complex	0
R-HSA-168113	CHUK:IKBKB:IKBKG [cytosol]	Complex	0
R-HSA-937008	p-IRAK2:K63-linked pUb oligo-TRAF6:free K63-linked pUb:p-TAK1complex [plasma membrane]	Complex	0
R-HSA-936953	p-IRAK2:K63-linked pUb oligo-TRAF6:free K63 pUb:TAK1 complex [plasma membrane]	Complex	0
R-HSA-450152	K63polyUb [cytosol]	Polymer	0
R-HSA-446878	TAK1 complex [cytosol]	Complex	0
R-HSA-936988	p-IRAK2:K63-linked pUb oligo-TRAF6 [plasma membrane]	Complex	0
R-HSA-936990	p-IRAK2:oligo-TRAF6 [plasma membrane]	Complex	0
R-HSA-936961	TRAF6:p-IRAK2 [plasma membrane]	Complex	0
TRAF6	TRAF6	EntityWithAccessionedSequence	1
R-HSA-937053	TRAF6:hp-IRAK1:p-IRAK4:oligo-MyD88:TIRAP:activated TLR [plasma membrane]	Complex	0
R-HSA-937048	p-S,2T-IRAK4:oligo-MyD88:TIRAP:activated TLR receptor [plasma membrane]	Complex	0
R-HSA-937036	TRAF6:hp-IRAK1 [plasma membrane]	Complex	0
IRAK3	IRAK3	EntityWithAccessionedSequence	1
R-HSA-166360	p-3S,3T-IRAK1:p-S,2T-IRAK4:oligo-MyD88:TIRAP:activated TLR [plasma membrane]	Complex	0
R-HSA-166281	pp-IRAK1:p-IRAK4:oligo-MyD88:TIRAP:activated TLR [plasma membrane]	Complex	0
R-HSA-166118	p-IRAK1:p-IRAK4:oligo-MyD88:TIRAP:activated TLR [plasma membrane]	Complex	0
R-HSA-937018	IRAK1:p-S,2T-IRAK4 :oligo-MyD88:TIRAP:activated TLR [plasma membrane]	Complex	0
R-HSA-166100	IRAK1/or IRAK2:p-IRAK4:MyD88 oligomer:TIRAP:activated TLR [plasma membrane]	Complex	0
IRAK2	IRAK2	EntityWithAccessionedSequence	1
IRAK1	IRAK1	EntityWithAccessionedSequence	1
R-HSA-166080	IRAK4:oligo-MyD88:TIRAP:activated TLR [plasma membrane]	Complex	0
R-HSA-937033	oligo-MyD88:TIRAP:BTK:activated TLR [plasma membrane]	Complex	0
IRAK4	IRAK4	EntityWithAccessionedSequence	1
R-HSA-166062	MyD88:TIRAP:BTK:activated TLR2/4 [plasma membrane]	Complex	0
MYD88	MYD88	EntityWithAccessionedSequence	1
R-HSA-2201325	activated TLR2/4:p-4Y-TIRAP:PI(4,5)P2:BTK [plasma membrane]	Complex	0
SOCS1	SOCS1	EntityWithAccessionedSequence	1
SIGIRR	SIGIRR	EntityWithAccessionedSequence	1
R-HSA-2201331	TIRAP:PI(4,5)P2:BTK:activated TLR2/4 [plasma membrane]	Complex	0
R-HSA-2559411	TIRAP:PI(4,5)P2:activated TLR2/4 [plasma membrane]	Complex	0
R-HSA-181226	TLR1:TLR2:TLR1/2 ligand:CD14 [plasma membrane]	Complex	0
R-HSA-6805997	S100A1:TLR4:LY96 [plasma membrane]	Complex	0
R-HSA-5432869	HC23,45-HMGB1:TLR4:LY96 [plasma membrane]	Complex	0
R-HSA-5432865	TLR4:LY96:S100A8:S100A9 [plasma membrane]	Complex	0
R-HSA-8870679	TLR4:LY96:cleaved fibrinogen [plasma membrane]	Complex	0
R-HSA-166850	TLR4:LY96:LPS:CD14 [plasma membrane]	Complex	0
R-HSA-181410	TLR6:TLR2:ligand:CD14:CD36 [plasma membrane]	Complex	0
R-HSA-2559415	TIRAP:PI(4,5)P2 [plasma membrane]	Complex	0
R-HSA-6805958	S100A1 dimer:Ca(2+) [extracellular region]	Complex	0
R-HSA-166050	TLR4:LY96 [plasma membrane]	Complex	0
FGB	FGB	EntityWithAccessionedSequence	1
FGG	FGG	EntityWithAccessionedSequence	1
FGA	FGA	EntityWithAccessionedSequence	1
R-HSA-5432834	S100A8:S100A9 [extracellular region]	Complex	0
R-HSA-168949	TLR6:TLR2 [plasma membrane]	Complex	0
R-HSA-2559461	TLR6/2 ligand:CD14:CD36 [plasma membrane]	Complex	0
CD36	CD36	EntityWithAccessionedSequence	1
CD14	CD14	EntityWithAccessionedSequence	1
R-ALL-181161	Clostridial peptidoglycan [extracellular region]	SimpleEntity	0
R-ALL-181403	Diacyl lipopeptide [extracellular region]	SimpleEntity	0
R-ALL-181015	Lipoteichoic acid [extracellular region]	SimpleEntity	0
mip	mip [extracellular region]	EntityWithAccessionedSequence	0
R-HSA-2559462	TLR1:TLR2 ligand:CD14 [plasma membrane]	Complex	0
R-HSA-168946	TLR1:TLR2 [plasma membrane]	Complex	0
R-ALL-180811	Triacyl lipopeptide [extracellular region]	SimpleEntity	0
R-NME-180817	PorB Homotrimer [extracellular region]	Complex	0
R-HSA-166026	LPS:secreted CD14 [extracellular region]	Complex	0
R-HSA-166034	LPS:GPI-anchored CD14 [plasma membrane]	Complex	0
R-HSA-166154	RP105:MD1 [plasma membrane]	Complex	0
R-HSA-166013	LBP:bacterial LPS [extracellular region]	Complex	0
LBP	LBP	EntityWithAccessionedSequence	1
R-ALL-166005	LPS [extracellular region]	SimpleEntity	0
BPI	BPI	EntityWithAccessionedSequence	1
HMGB1	HMGB1	EntityWithAccessionedSequence	1
R-HSA-975869	TRAF6:hp-IRAK1/or p-IRAK2:p-IRAK4:oligo-MyD88 :activated TLR5 or 10 [plasma membrane]	Complex	0
R-HSA-975870	p-S,2T-IRAK4:oligo-MyD88:activated TLR5 or 10 [plasma membrane]	Complex	0
R-HSA-975881	hp-IRAK1 or p-IRAK2 : pIRAK4:MyD88:activated TLR5/10 [plasma membrane]	Complex	0
R-HSA-975877	hp-IRAK1:activated IRAK4:MyD88oligomer:activated TLR5 or 10 [plasma membrane]	Complex	0
R-HSA-975883	pp-IRAK1:p-IRAK4:oligo-MyD88 :activated TLR5 or 10 complex [plasma membrane]	Complex	0
R-HSA-975872	p-IRAK1:p-IRAK4:oligo-MyD88l:activated TLR5 or 10 [plasma membrane]	Complex	0
R-HSA-975868	IRAK1:p-S,2T-IRAK4:oligo-MyD88:activated TLR5/10  [plasma membrane]	Complex	0
R-HSA-975875	IRAK1 or IRAK2 :p-IRAK4:MyD88 oligomer:activated TLR5 or 10 [plasma membrane]	Complex	0
R-HSA-975876	IRAK4:oligo-MyD88:activated TLR5 or 10 [plasma membrane]	Complex	0
R-HSA-975864	oligo-MyD88:activated TLR5 or 10 [plasma membrane]	Complex	0
R-HSA-975860	MyD88 complexed with the activated TLR5 or 10 receptor [plasma membrane]	Complex	0
R-HSA-188027	TLR5 homodimer:bacterial flagellin [plasma membrane]	Complex	0
R-HSA-188116	TLR10 homodimer bound to ligand [plasma membrane]	Complex	0
R-ALL-168948	Ligand recognized by TLR10 [extracellular region]	OtherEntity	0
TLR10	TLR10	EntityWithAccessionedSequence	1
TLR5	TLR5	EntityWithAccessionedSequence	1
fliC	Flagellin [extracellular region]	EntityWithAccessionedSequence	0
R-HSA-975859	IRAK2:p-S,2T-IRAK4:oligo-MyD88:activated TLR5/10 [plasma membrane]	Complex	0
R-HSA-975867	p-IRAK2:p-IRAK4:oligo-MyD88:activated TLR5 or 10 [plasma membrane]	Complex	0
R-HSA-9645449	ALPK1:ADP-heptose:p-T9-TIFA:polyUb-TRAF6:p-T184,T187-TAK1:TAB1:TAB2/TAB3: free polyUb chain  [cytosol]	Complex	0
R-HSA-9645445	ALPK1:ADP-heptose:p-T9-TIFA:polyUb-TRAF6:TAK1:TAB1:TAB2/TAB3: free polyUb chain  [cytosol]	Complex	0
R-HSA-9645508	ALPK1:ADP-heptose:p-T9-TIFA oligomer:K63-linked pUb-TRAF6 oligomer [cytosol]	Complex	0
R-HSA-450277	TAB1:TAB2,TAB3:TAK1 [cytosol]	Complex	0
R-HSA-9645440	ALPK1:ADP-heptose:p-T9-TIFA oligomer:TRAF6 oligomer [cytosol]	Complex	0
R-HSA-9645482	ALPK1:ADP-heptose:p-T9-TIFA oligomer:TRAF6 [cytosol]	Complex	0
R-HSA-9645404	ALPK1:ADP-heptose:p-T9-TIFA oligomer [cytosol]	Complex	0
R-HSA-9645432	ALPK1:ADP-heptose:p-T9-TIFA dimer [cytosol]	Complex	0
R-HSA-9645525	ALPK1:ADP-heptose:TIFA dimer [cytosol]	Complex	0
R-HSA-9645383	TIFA:TIFA [cytosol]	Complex	0
R-HSA-9645521	ALPK1:ADP heptose [cytosol]	Complex	0
R-ALL-9645519	ADP-heptose [cytosol]	SimpleEntity	0
ALPK1	ALPK1	EntityWithAccessionedSequence	1
R-HSA-177691	viral dsRNA:TLR3:TRIF:pUb-TRAF6:TAB1:TAB2,TAB3:free polyUb: p-TAK1 [endosome membrane]	Complex	0
R-HSA-847073	K63pUb-TRAF6:TAB1:TAB2,TAB3:free pUb:p-T-TAK1 [cytosol]	Complex	0
R-HSA-168907	viral dsRNA:TLR3:TICAM1 [endosome membrane]	Complex	0
R-HSA-177689	viral dsRNA:TLR3:TRIF:polyUb-TRAF6:TAK1:TAB1:TAB2/TAB3: free polyUb chain  [endosome membrane]	Complex	0
R-HSA-450309	viral dsRNA:TLR3:TICAM1:K63pUb-TRAF6 [endosome membrane]	Complex	0
R-HSA-177693	viral dsRNA:TLR3:TRIF:TRAF6  [endosome membrane]	Complex	0
TICAM1	TICAM1	EntityWithAccessionedSequence	1
R-HSA-167985	viral dsRNA :TLR3 [endosome membrane]	Complex	0
TLR3	TLR3	EntityWithAccessionedSequence	1
R-HER-6791257	HSV1 dsRNA intermediate form [endosome lumen]	GenomeEncodedEntity	0
R-HBV-8982481	HBV dsRNA intermediate form [endosome lumen]	GenomeEncodedEntity	0
R-HCV-8982462	HCV dsRNA intermediate form [endosome lumen]	GenomeEncodedEntity	0
R-FLU-9028895	Influenza A dsRNA intermediate form [endosome lumen]	GenomeEncodedEntity	0
R-ROT-8982440	Rotavirus dsRNA [endosome lumen]	GenomeEncodedEntity	0
R-HSA-706478	PAMP:NOD oligomer:K63-polyUb-RIP2:NEMO:TAK1 complex [plasma membrane]	Complex	0
R-HSA-706477	PAMP:NOD oligomer:K63-polyUb-RIP2:NEMO:activated TAK1 complex [cytosol]	Complex	0
R-HSA-8947970	TAK1 complex [plasma membrane]	Complex	0
R-HSA-706480	PAMP:NOD oligomer:K63-polyUb-RIP2:NEMO [cytosol]	Complex	0
R-HSA-688994	PAMP:NOD oligomer:RIP2:NEMO [cytosol]	Complex	0
RIPK2	RIPK2	EntityWithAccessionedSequence	1
R-HSA-168409	PAMP:NOD oligomer:RIP2 [cytosol]	Complex	0
R-HSA-622306	NOD1:iE-DAP oligomer [cytosol]	Complex	0
R-HSA-708350	MDP:NOD2 oligomer [cytosol]	Complex	0
R-HSA-168414	MDP:NOD2 [cytosol]	Complex	0
R-ALL-708341	MDP [cytosol]	SimpleEntity	0
NOD2	NOD2	EntityWithAccessionedSequence	1
R-HSA-168408	NOD1:iE-DAP [cytosol]	Complex	0
R-ALL-622271	iE-DAP [cytosol]	SimpleEntity	0
NOD1	NOD1	EntityWithAccessionedSequence	1
R-HSA-936946	activated TLR4:TICAM1:K63pUb-TRAF6:free K63pUb:activated TAK1 complex [endosome membrane]	Complex	0
R-HSA-936954	activated TLR4:TICAM1:K63pUb-TRAF6:free K63pUb:TAK1complex [endosome membrane]	Complex	0
R-HSA-936965	K63-pUb-TRAF6:TICAM1:TRAM:TLR4:LY96:LPS:CD14 [endosome membrane]	Complex	0
R-HSA-936976	TRAF6:TICAM1:TRAM:TLR4:LY96:LPS:CD14 [endosome membrane]	Complex	0
R-HSA-166172	TICAM1:TRAM:TLR4:LY96:LPS:CD14 [endosome membrane]	Complex	0
R-HSA-2559578	SARM:TICAM1:TRAM:TLR4:LY96:LPS:CD14 [endosome membrane]	Complex	0
R-HSA-166163	TRAM:TLR4:LY96:LPS:CD14 [endosome membrane]	Complex	0
R-HSA-5687880	NFKB1:p-S400-MAP3K8:TNIP2 [cytosol]	Complex	0
NFKB1	NFKB1	EntityWithAccessionedSequence	1
R-HSA-5687885	p-S927,S932-NFKB1(1-968):MAP3K8:TNIP2 [cytosol]	Complex	0
MAPK9	MAPK9	EntityWithAccessionedSequence	1
MAPK8	MAPK8	EntityWithAccessionedSequence	1
MAPK10	MAPK10	EntityWithAccessionedSequence	1
MAP2K7	MAP2K7	EntityWithAccessionedSequence	1
MAP3K1	MAP3K1	EntityWithAccessionedSequence	1
PAK1	PAK1	EntityWithAccessionedSequence	1
PAK2	PAK2	EntityWithAccessionedSequence	1
R-HSA-2685706	p-5Y-LAT:GRB2:SOS1:GADS:p-Y113,Y128,Y145-SLP-76:PLCG1:PIP3:p-VAV:RAC1-GTP [plasma membrane]	Complex	0
R-HSA-2685694	p-5Y-LAT:GRB2:SOS1:GADS:p-Y113,Y128,Y145-SLP-76:PLCG1:PIP3:p-VAV:RAC1-GTP:PAK dimer [plasma membrane]	Complex	0
R-HSA-445002	PAK1 dimer [cytosol]	Complex	0
R-HSA-2685645	PAK2 dimer [cytosol]	Complex	0
R-HSA-2685666	p-5Y-LAT:GRB2:SOS1:GADS:p-Y113,Y128,Y145-SLP-76:PLCG1:PIP3:p-VAV [plasma membrane]	Complex	0
R-HSA-445010	RAC1:GDP [cytosol]	Complex	0
R-HSA-2685668	p-5Y-LAT:p-SHC1:GRB2:SOS1:GADS:p-Y113,Y128,Y145-SLP-76:PLCG1:VAV [plasma membrane]	Complex	0
VAV3	VAV3	EntityWithAccessionedSequence	1
VAV2	VAV2	EntityWithAccessionedSequence	1
R-HSA-2424460	p-5Y-LAT:p-SHC1:GRB2:SOS1:GADS:p-Y113,Y128,Y145-SLP-76:PLCG [plasma membrane]	Complex	0
R-HSA-2396571	p-5Y-LAT:p-SHC1:GRB2:SOS1:GADS:SLP76:PLCG [plasma membrane]	Complex	0
R-HSA-2424463	GADS:SLP76 [cytosol]	Complex	0
R-HSA-2424464	p-5Y-LAT:p-SHC1:GRB2:SOS1:GADS:SLP76 [plasma membrane]	Complex	0
R-HSA-450213	p-p38 MAPK: MAPKAPK2,3 [nucleoplasm]	Complex	0
R-HSA-450269	p38 MAPK:MAPKAPK2,3 [nucleoplasm]	Complex	0
MAP2K6	MAP2K6	EntityWithAccessionedSequence	1
MAP2K3	MAP2K3	EntityWithAccessionedSequence	1
R-HSA-388777	phospho CD28:B7-1/B7-2 [plasma membrane]	Complex	0
R-HSA-388783	CD28:PI3K [plasma membrane]	Complex	0
R-HSA-388765	CD28:B7-1,B7-2 [plasma membrane]	Complex	0
CD86	CD86	EntityWithAccessionedSequence	1
R-HSA-388768	CD28:B7-2 [plasma membrane]	Complex	0
R-HSA-179780	CD28 homodimer [plasma membrane]	Complex	0
R-HSA-179787	CD80 dimer [plasma membrane]	Complex	0
R-HSA-388767	CD28:B7-1 [plasma membrane]	Complex	0
R-HSA-2076233	CD19 Signalosome [plasma membrane]	Complex	0
R-HSA-1806213	PIK3CD:PIK3R1 [cytosol]	Complex	0
R-HSA-9606889	p-CD19:VAV1 [plasma membrane]	Complex	0
R-HSA-2076225	CD19:VAV1 [plasma membrane]	Complex	0
R-HSA-2045909	BCAP Signalosome [plasma membrane]	Complex	0
PIK3AP1	PIK3AP1	EntityWithAccessionedSequence	1
PDPK1	PDPK1	EntityWithAccessionedSequence	1
CREB1	CREB1	EntityWithAccessionedSequence	1
RPS6KA5	RPS6KA5	EntityWithAccessionedSequence	1
FOS	FOS	EntityWithAccessionedSequence	1
R-HSA-450327	p-2S-cJUN:p-2S,2T-cFOS [nucleoplasm]	Complex	0
JUN	JUN	EntityWithAccessionedSequence	1
R-HSA-450254	p-p38 MAPK:p-MAPKAPK2/3 [nucleoplasm]	Complex	0
RPS6KA2	RPS6KA2	EntityWithAccessionedSequence	1
RPS6KA1	RPS6KA1	EntityWithAccessionedSequence	1
RPS6KA3	RPS6KA3	EntityWithAccessionedSequence	1
R-HSA-198196	Integrin alphaLbeta2 [plasma membrane]	Complex	0
R-HSA-198200	LFA-1:ICAM 1-5 [plasma membrane]	Complex	0
ICAM2	ICAM2	EntityWithAccessionedSequence	1
ICAM5	ICAM5	EntityWithAccessionedSequence	1
ICAM4	ICAM4	EntityWithAccessionedSequence	1
ICAM3	ICAM3	EntityWithAccessionedSequence	1
ICAM1	ICAM1	EntityWithAccessionedSequence	1
R-HSA-198201	ITGA4:ITGB1 [plasma membrane]	Complex	0
R-HSA-198199	integrin alpha4beta1:VCAM1 [plasma membrane]	Complex	0
VCAM1	VCAM1	EntityWithAccessionedSequence	1
R-HSA-9679842	ITGA4:ITGB1:natalizumab [plasma membrane]	Complex	0
R-ALL-9679737	natalizumab [extracellular region]	ProteinDrug	0
MADCAM1	MADCAM1	EntityWithAccessionedSequence	1
R-HSA-198925	Integrin alpha4beta7:MADCAM1 [plasma membrane]	Complex	0
R-HSA-198927	Integrin alpha4beta7 [plasma membrane]	Complex	0
R-HSA-2025977	Calcineurin (CaN) [cytosol]	Complex	0
R-HSA-2025947	Calcineurin:Calmodulin (CaN:CaM) [cytosol]	Complex	0
PRKCE	PRKCE	EntityWithAccessionedSequence	1
PRKCD	PRKCD	EntityWithAccessionedSequence	1
R-HSA-5607671	p-S32,36-IkB-alpha:NF-kB complex [cytosol]	Complex	0
R-HSA-193938	IkB(alpha):NF-kB complex [cytosol]	Complex	0
R-HSA-202463	UBE2N:UBE2V1 [cytosol]	Complex	0
R-HSA-202562	p-S177,S181-IKKB:IKKA:pUb-NEMO [cytosol]	Complex	0
R-HSA-202513	p-S177,S181-IKKB:IKKA:NEMO [cytosol]	Complex	0
R-HSA-2685709	DAG:p-5Y-PKC-theta:CBM oligomer:oligo-K63-poly Ub-TRAF6:activated TAK1 complex [plasma membrane]	Complex	0
R-HSA-2685689	DAG:p-5Y-PKC-theta:CBM oligomer:oligo-K63-poly Ub-TRAF6:TAK1:TAB1:TAB2/3 [plasma membrane]	Complex	0
R-HSA-2685691	DAG:p-5Y-PKC-theta:CBM oligomer:oligo-K63-poly Ub-TRAF6 [plasma membrane]	Complex	0
R-ALL-111294	PPi [cytosol]	SimpleEntity	0
R-ALL-76577	AMP [cytosol]	SimpleEntity	0
R-HSA-2685713	DAG:p-5Y-PKC-theta:CBM oligomer:TRAF6 oligomer [plasma membrane]	Complex	0
R-HSA-2685682	DAG:p-5Y-PKC-theta:CBM oligomer:TRAF6 [plasma membrane]	Complex	0
R-HSA-2685671	DAG:p-5Y-PKC-theta:CBM oligomer [plasma membrane]	Complex	0
MALT1	MALT1	EntityWithAccessionedSequence	1
BCL10	BCL10	EntityWithAccessionedSequence	1
R-HSA-2685688	DAG:p-5Y-PKC-theta:CBM complex [plasma membrane]	Complex	0
R-HSA-2685699	DAG:p-5Y-PKC-theta:p-S552,S645-CARMA1 oligomer [plasma membrane]	Complex	0
R-HSA-2685715	BCL10:MALT1 [cytosol]	Complex	0
R-HSA-2685711	DAG:p-5Y-PKC-theta:p-S552,S645-CARMA1 [plasma membrane]	Complex	0
CARD11	CARD11	EntityWithAccessionedSequence	1
R-HSA-2685674	p-5Y-PKC-theta:DAG [plasma membrane]	Complex	0
R-HSA-202300	p-Y90-PKC-theta:DAG [plasma membrane]	Complex	0
R-HSA-202187	PKC-theta (open): DAG [plasma membrane]	Complex	0
PRKCQ	PRKCQ	EntityWithAccessionedSequence	1
R-HSA-202311	PDK1:PIP2,PIP3 [plasma membrane]	Complex	0
R-ALL-202247	PI(3,4)P2 [plasma membrane]	SimpleEntity	0
R-HSA-2685687	p-10Y-NTAL:p-SHC1:GRB2:SOS:p-3Y-GAB2 [plasma membrane]	Complex	0
R-HSA-2685700	p-10Y-NTAL:p-SHC1:GRB2:SOS:p-3Y-GAB2:PI3K [plasma membrane]	Complex	0
R-HSA-2685701	p-10Y-NTAL:p-SHC1:GRB2:SOS:GAB2 [plasma membrane]	Complex	0
GAB2	GAB2	EntityWithAccessionedSequence	1
R-HSA-2685692	p-10Y-NTAL:p-SHC1:GRB2:SOS [plasma membrane]	Complex	0
LAT2	LAT2	EntityWithAccessionedSequence	1
R-HSA-2454231	Clustered p:LYN:p-FCERI:IgE:allergen:p-6Y-SYK [plasma membrane]	Complex	0
R-HSA-2454243	Clustered p:LYN:p-FCERI:IgE:allergen:SYK [plasma membrane]	Complex	0
R-HSA-2029129	clustered IgG-Ag:p-FCGRs:SYK [plasma membrane]	Complex	0
R-HSA-2029128	clustered IgG-Ag:p-FCGRs [plasma membrane]	Complex	0
R-HSA-2029146	clustered IgG-Ag:FCGRs [plasma membrane]	Complex	0
R-HSA-2029093	FCGRIA:CD3G homodimer [plasma membrane]	Complex	0
R-HSA-2029132	IgG-Ag:FCGRIA:CD3G homodimer [plasma membrane]	Complex	0
R-HSA-173552	Antigen:IgG [plasma membrane]	Complex	0
FCGR2A	FCGR2A	EntityWithAccessionedSequence	1
R-HSA-1861689	IgG-Ag:FCGRIIA [plasma membrane]	Complex	0
R-HSA-2029097	FCGRIIIA:CD3G/CD3Z dimers [plasma membrane]	Complex	0
R-HSA-2029163	IgG-Ag:FCGRIIIA:CD3G/CD3Z dimers [plasma membrane]	Complex	0
R-HSA-2454232	Allergen:p-LYN:p-FCERI:IgE aggregate [plasma membrane]	Complex	0
R-HSA-2454196	FCERI:IgE:Allergen aggregate [plasma membrane]	Complex	0
LYN	LYN	EntityWithAccessionedSequence	1
R-ALL-2454186	Allergen [extracellular region]	OtherEntity	0
R-HSA-2454224	FCERI:IgE [plasma membrane]	Complex	0
R-HSA-2454198	FCERI [plasma membrane]	Complex	0
R-HSA-1591211	IgE [extracellular region]	Complex	0
R-HSA-202504	TAB2/TAK1 complex [cytosol]	Complex	0
R-HSA-202507	TAK1/TAB2 complex bound to TRAF6/CBM complex [plasma membrane]	Complex	0
R-HSA-202456	Ub-TRAF6 trimer bound to CBM complex [plasma membrane]	Complex	0
R-HSA-202471	TRAF6 trimer bound to CBM complex [plasma membrane]	Complex	0
R-HSA-202468	MALT1 trimer bound to Bcl10 and CARMA1 trimer [plasma membrane]	Complex	0
R-HSA-202475	Bcl10 trimer bound to CARMA1 trimer [plasma membrane]	Complex	0
R-HSA-202487	MALT1 trimer [cytosol]	Complex	0
R-HSA-202480	Phosphorylated Bcl10 bound to CARMA1 and RIP2 [plasma membrane]	Complex	0
R-HSA-202454	Bcl10 bound to CARMA1 [plasma membrane]	Complex	0
R-HSA-202445	CARMA1 trimer [plasma membrane]	Complex	0
R-HSA-202440	Activated CARMA1 [plasma membrane]	Complex	0
R-HSA-202349	CARMA1 bound to PDK1 [plasma membrane]	Complex	0
R-HSA-202442	Active PKC theta bound to DAG [plasma membrane]	Complex	0
R-HSA-5607695	p-T231-CARD9:BCL10:MALT1:K63polyUb-TRAF6 oligomers:TAB1:TAB2/TAB3:K63polyUb-34,158-TAK1 [plasma membrane]	Complex	0
R-HSA-5607673	p-T231-CARD9:BCL10:MALT1:K63polyUb-TRAF6 oligomers:TAB1:TAB2/TAB3:K63polyUb-34,158-p3Y,1S-TAK1 [plasma membrane]	Complex	0
R-HSA-5607672	p-T231-CARD9:BCL10:MALT1:K63polyUb-TRAF6 oligomers:TRIKA2 [plasma membrane]	Complex	0
R-HSA-5607675	p-T231-CARD9:BCL10:MALT1:K63polyUb-TRAF6 oligomers [plasma membrane]	Complex	0
R-HSA-5607674	p-T231-CARD9:BCL10:MALT1:TRAF6 oligomers [plasma membrane]	Complex	0
R-HSA-5607701	p-T231-CARD9:BCL10:MALT1 oligomers:TRAF6 [plasma membrane]	Complex	0
R-HSA-5607696	p-T231-CARD9:BCL10:MALT1 oligomers [plasma membrane]	Complex	0
R-HSA-5607682	p-T231-CARD9:BCL10 oligomers:MALT1 [plasma membrane]	Complex	0
R-HSA-5607676	p-T231-CARD9:BCL10 oligomers [plasma membrane]	Complex	0
R-HSA-5607678	p-T231-CARD9 oligomer:BCL10 [plasma membrane]	Complex	0
R-HSA-5607622	p-T231-CARD9 oligomer [plasma membrane]	Polymer	0
CARD9	CARD9	EntityWithAccessionedSequence	1
R-HSA-5607700	DAGs:p-T507,S645,S664-PRKCD [plasma membrane]	Complex	0
R-HSA-5607689	DAGs:active p-T507,S645,S664-PRKCD [plasma membrane]	Complex	0
R-HSA-5607685	1,3-beta-D-glucan:p-Y15-CLEC7A:SYK [plasma membrane]	Complex	0
R-HSA-5607677	1,3-beta-D-glucan:p-Y15-CLEC7A [plasma membrane]	Complex	0
R-HSA-5607680	CLEC7A:1,3-beta-D-glucan [plasma membrane]	Complex	0
CLEC7A	CLEC7A	EntityWithAccessionedSequence	1
R-ALL-2186970	1,3-beta-D-glucan [extracellular region]	SimpleEntity	0
R-ALL-113518	H2O [nucleoplasm]	SimpleEntity	0
R-ALL-113550	Pi [nucleoplasm]	SimpleEntity	0
R-HSA-5675356	MAPK1 dimer [nucleoplasm]	Complex	0
R-HSA-5675359	MAPK3 dimer [nucleoplasm]	Complex	0
R-HSA-9610770	MAPK7 dimer [nucleoplasm]	Complex	0
R-HSA-109845	p-T202, Y204 MAPK3 dimer [nucleoplasm]	Complex	0
R-HSA-9610768	p-T1218, Y220 MAPK7 dimer [nucleoplasm]	Complex	0
R-HSA-109856	p-Y185,Y187 MAPK1 dimer [nucleoplasm]	Complex	0
ELK1	ELK1	EntityWithAccessionedSequence	1
MEF2A	MEF2A	EntityWithAccessionedSequence	1
MEF2C	MEF2C	EntityWithAccessionedSequence	1
R-HSA-8942511	VRK3:DUSP3 [nucleoplasm]	Complex	0
ATF1	ATF1	EntityWithAccessionedSequence	1
R-HSA-448695	CASP1(120-197):CASP1(317-404) [cytosol]	Complex	0
R-HSA-448691	Caspase-1 tetramer [cytosol]	Complex	0
CASP1	CASP1	EntityWithAccessionedSequence	1
R-HSA-877394	IPAF elicitors:NLRC4 [cytosol]	Complex	0
R-HSA-874083	IPAF elicitors:NLRC4:Procaspase-1 [cytosol]	Complex	0
NLRC4	NLRC4	EntityWithAccessionedSequence	1
prgJ	prgJ [cytosol]	EntityWithAccessionedSequence	0
fljB	Phase 2 flagellin [cytosol]	EntityWithAccessionedSequence	0
R-HSA-874098	dsDNA:AIM2 oligomer:ASC [cytosol]	Complex	0
R-HSA-874100	dsDNA:AIM2 oligomer:ASC:Procaspase-1 [cytosol]	Complex	0
PYCARD	PYCARD	EntityWithAccessionedSequence	1
R-HSA-1296424	dsDNA:AIM2 oligomer [cytosol]	Polymer	0
R-HSA-874096	dsDNA:AIM2 [cytosol]	Complex	0
R-ALL-874088	Double-stranded DNA [cytosol]	SimpleEntity	0
AIM2	AIM2	EntityWithAccessionedSequence	1
R-HSA-877381	NLRP3 elicitors:NLRP3 oligomer:ASC [cytosol]	Complex	0
R-HSA-925458	NLRP3 elicitors:NLRP3 oligomer:ASC:Procaspase-1 [cytosol]	Complex	0
R-NUL-1296409	NLRP3 elicitors:NLRP3 oligomer [cytosol]	Polymer	0
R-HSA-1306879	NLRP3 elicitor proteins:NLRP3 [cytosol]	Complex	0
R-HSA-877226	NLRP3 elicitor small molecules:NLRP3 [cytosol]	Complex	0
R-HSA-874086	NLRP3:SUGT1:HSP90 [cytosol]	Complex	0
R-HSA-874112	SUGT1:HSP90 [cytosol]	Complex	0
hly	Alpha-hemolysin [cytosol]	EntityWithAccessionedSequence	0
APP	APP	EntityWithAccessionedSequence	1
NLRP3	NLRP3	EntityWithAccessionedSequence	1
HSP90AB1	HSP90AB1	EntityWithAccessionedSequence	1
SUGT1	SUGT1	EntityWithAccessionedSequence	1
PANX1	PANX1	EntityWithAccessionedSequence	1
R-HSA-877242	ATP:P2X7 oligomer:Pannexin-1 [plasma membrane]	Complex	0
R-HSA-877257	ATP:P2X7 oligomer [plasma membrane]	Complex	0
R-HSA-877166	ATP:P2X7 [plasma membrane]	Complex	0
R-ALL-114570	ATP [extracellular region]	SimpleEntity	0
P2RX7	P2RX7	EntityWithAccessionedSequence	1
R-HSA-1250285	TXNIP:NLRP3 [cytosol]	Complex	0
TXNIP	TXNIP	EntityWithAccessionedSequence	1
R-HSA-1250277	Thioredoxin:TXNIP [cytosol]	Complex	0
TXN	TXN	EntityWithAccessionedSequence	1
R-HSA-1250249	Oxidized thioredoxin:TXNIP [cytosol]	Complex	0
R-ALL-1250243	ROS [cytosol]	SimpleEntity	0
R-ALL-29804	K+ [cytosol]	SimpleEntity	0
R-ALL-74126	K+ [extracellular region]	SimpleEntity	0
R-ALL-877176	SiO2 [cytosol]	SimpleEntity	0
R-ALL-877209	HUA [cytosol]	SimpleEntity	0
R-ALL-877244	Asb [cytosol]	SimpleEntity	0
IL18	IL18	EntityWithAccessionedSequence	1
IL1B	IL1B	EntityWithAccessionedSequence	1
IL1A	IL1A	EntityWithAccessionedSequence	1
R-HSA-177673	NFkB Complex [nucleoplasm]	Complex	0
IL1RL1	IL1RL1	EntityWithAccessionedSequence	1
R-HSA-448601	IL1RL1:IL33 [plasma membrane]	Complex	0
IL33	IL33	EntityWithAccessionedSequence	1
R-HSA-8981967	IL33:IL1RL1-2 [extracellular region]	Complex	0
R-HSA-448571	IL33:IL1RL1:IL1RAP-1 [plasma membrane]	Complex	0
IL1RAP	IL1RAP	EntityWithAccessionedSequence	1
R-HSA-446637	IL1R1:IL1:IL1RAP:IRAK4:MYD88 dimer [plasma membrane]	Complex	0
R-HSA-446888	IL1R1:IL1:IL1RAP:IRAK4:MYD88 dimer:TOLLIP [plasma membrane]	Complex	0
TOLLIP	TOLLIP	EntityWithAccessionedSequence	1
R-HSA-446696	IL1R1:IL1:IL1RAP:p-T342,T345,S346-IRAK4:MYD88 dimer:TOLLIP:p-2S,S376,T,T209,T378-IRAK1 [plasma membrane]	Complex	0
R-HSA-446864	IL1R1:IL1:IL1RAP:p-T342,T345,S346-IRAK4:MYD88 dimer:TOLLIP:p-2S,S376,T,T209,T378-IRAK1:TRAF6 [plasma membrane]	Complex	0
R-HSA-446689	IL1R1:IL1:IL1RAP:p-T342,T345,S346-IRAK4:MYD88 dimer:TOLLIP:p-S376,T378-IRAK1 [plasma membrane]	Complex	0
R-HSA-445755	IL1B,Myr82K-Myr83K-IL1A:IL1R1 [plasma membrane]	Complex	0
R-HSA-445758	IL1R1:IL1:IL1RAP [plasma membrane]	Complex	0
R-HSA-446693	IL1R1:IL1:IL1RAP:p-T342,T345,S346-IRAK4:MYD88 dimer:TOLLIP:IRAK1 [plasma membrane]	Complex	0
R-HSA-446643	IL1R1:IL1:IL1RAP:p-T342,T345,S346-IRAK4:MYD88 dimer:TOLLIP [plasma membrane]	Complex	0
R-ALL-9681784	anakinra [extracellular region]	ProteinDrug	0
R-HSA-9681780	IL1R1:IL1R1 inhibitors [plasma membrane]	Complex	0
R-ALL-9681764	isunakinra [extracellular region]	ProteinDrug	0
IL1R1	IL1R1	EntityWithAccessionedSequence	1
R-HSA-8948017	UBE2N:UBE2V1:K63polyUb [cytosol]	Complex	0
R-HSA-8948064	hp-IRAK1: p-Pellino-1,2,(3):UBE2N:UBE2V1:K63polyUb [cytosol]	Complex	0
R-HSA-8948062	IRAK4: p-Pellino-1,2,3:UBE2N:UBE2V1:K63polyUb [cytosol]	Complex	0
R-HSA-451411	hp-IRAK1: p-Pellino-1,2,(3) [cytosol]	Complex	0
R-HSA-451410	IRAK4: p-Pellino-1,2,3 [cytosol]	Complex	0
R-HSA-206748	BTRC:CUL1:RBX1:SKP1 [cytosol]	Complex	0
R-HSA-206891	NFKB1(1-433):RELA:p-S32,S36-NFKBIA:BTRC:CUL1:RBX1:SKP1 [cytosol]	Complex	0
R-HSA-206842	NFKB1(1-433):RELA:p-S32,S36-NFKBIA [cytosol]	Complex	0
NFKBIA	NFKBIA	EntityWithAccessionedSequence	1
R-HSA-8948058	K63polyUb-hp-IRAK1:p-Pellino-1,2,(3):UBE2N:UBE2V1 [cytosol]	Complex	0
PELI2	PELI2	EntityWithAccessionedSequence	1
PELI1	PELI1	EntityWithAccessionedSequence	1
PELI3	PELI3	EntityWithAccessionedSequence	1
IKBKG	IKBKG	EntityWithAccessionedSequence	1
CHUK	CHUK	EntityWithAccessionedSequence	1
IKBKB	IKBKB	EntityWithAccessionedSequence	1
NFKBIB	NFKBIB	EntityWithAccessionedSequence	1
R-HSA-168130	NFkB inhibitor:NFkB complex [cytosol]	Complex	0
R-HSA-168155	NFKB1(1-433), NFKB2(1-454):RELA [cytosol]	Complex	0
R-HSA-933467	dsRNA:RIG-I/MDA5:IPS-1:TRAF2/TRAF6 [mitochondrial outer membrane]	Complex	0
R-HSA-933482	dsRNA:RIG-I/MDA5:IPS-1:TRAF2/TRAF6:MEKK1 [mitochondrial outer membrane]	Complex	0
R-HSA-918201	viral dsRNA:IFIH1, viral dsRNA:K63polyUb-DDX58:MAVS [mitochondrial outer membrane]	Complex	0
TRAF2	TRAF2	EntityWithAccessionedSequence	1
R-HSA-177649	viral dsRNA:TLR3:TICAM1:RIPK1 [endosome membrane]	Complex	0
R-HSA-1810470	dsDNA:ZBP1:RIP1:RIP3 [cytosol]	Complex	0
RIPK1	RIPK1	EntityWithAccessionedSequence	1
RIPK3	RIPK3	EntityWithAccessionedSequence	1
R-HSA-1591233	dsDNA:ZBP1 [cytosol]	Complex	0
R-HAL-8982085	HSV2 dsDNA [cytosol]	GenomeEncodedEntity	0
R-HCY-8982093	HCMV dsDNA [cytosol]	GenomeEncodedEntity	0
ZBP1	ZBP1	EntityWithAccessionedSequence	1
R-HSA-879365	AGER ligands:AGER [plasma membrane]	Complex	0
IL1R2	IL1R2	EntityWithAccessionedSequence	1
R-HSA-446125	IL1B,Myr82K-Myr83K-IL1A:IL1R2 [plasma membrane]	Complex	0
R-HSA-9012428	BTRC:CUL1:RBX1:SKP1:NFKB1:RELA:p-S32,S36-NFKBIA:Ub [cytosol]	Complex	0
R-HSA-450120	IL1R1:IL1:IL1RAP:MYD88 dimer [plasma membrane]	Complex	0
R-HSA-450121	p-2S,S376,T,T209,T387-IRAK1:TRAF6 [cytosol]	Complex	0
R-HSA-5607697	K48PolyUb-K21,22-p-S32,36-IkBA:NF-kB complex [cytosol]	Complex	0
R-HSA-194043	NFKB1(1-433):RELA [cytosol]	Complex	0
R-HSA-5607687	SCF-beta-TRCP [cytosol]	Complex	0
UBE2D1	UBE2D1	EntityWithAccessionedSequence	1
UBE2D2	UBE2D2	EntityWithAccessionedSequence	1
CDC34	CDC34	EntityWithAccessionedSequence	1
UBA3	UBA3	EntityWithAccessionedSequence	1
R-HSA-5607694	K48-polyUb-p-7S-p100:RELB [cytosol]	Complex	0
UBE2M	UBE2M	EntityWithAccessionedSequence	1
R-HSA-5607681	Active NIK:p-S176,180-IKKA dimer [cytosol]	Complex	0
R-HSA-5607693	Active NIK:p-176,S180-IKKA dimer:p-7S-p100:SCF-beta-TRCP [cytosol]	Complex	0
R-HSA-194047	NFKB1(1-433):RELA [nucleoplasm]	Complex	0
R-HSA-206877	NFKB1:RELA:p-S32,S36-NFKBIA:Ub [cytosol]	Complex	0
R-HSA-451416	IRAK4: Pellino-1,2,3 [cytosol]	Complex	0
R-HSA-451420	hp-IRAK1: Pellino-1,2,3 [cytosol]	Complex	0
R-HSA-8948014	hp-IRAK1:3xTRAF6:3xUBE2N:UBE2V1:K63polyUb [cytosol]	Complex	0
R-HSA-450144	hp-IRAK1:3xK63-polyUb-TRAF6:3xUBE2N:UBE2V1 [cytosol]	Complex	0
R-HSA-450159	hp-IRAK1:3xTRAF6 [cytosol]	Complex	0
R-HSA-8948065	hp-IRAK1:3xK63polyUb-TRAF6 [cytosol]	Complex	0
R-HSA-451560	Poly-K6-Ub-hp-IRAK1:CHUK:IKBKB:IKBKG [cytosol]	Complex	0
R-HSA-450185	hp-IRAK1:K6-poly-Ub oligo-TRAF6:TAK1 complex [cytosol]	Complex	0
R-HSA-450186	hp-IRAK1:K63polyUboligo-TRAF6:Activated TAK1 complex [cytosol]	Complex	0
R-HSA-507716	MAP3K3:SQSTM1:TRAF6 [cytosol]	Complex	0
R-HSA-507714	MAP3K3:SQSTM1 [cytosol]	Complex	0
R-HSA-193932	MYD88 dimer [cytosol]	Complex	0
IL1RN	IL1RN	EntityWithAccessionedSequence	1
R-HSA-445751	IL1R1:IL1R2:IL1RN [plasma membrane]	Complex	0
BCL2L1	BCL2L1	EntityWithAccessionedSequence	1
BCL2	BCL2	EntityWithAccessionedSequence	1
R-HSA-1112525	p-Y705-STAT3 dimer [nucleoplasm]	Complex	0
R-HSA-1112526	p-Y705-STAT3 dimer [cytosol]	Complex	0
R-HSA-6786281	p-Y641-STAT6 dimer [nucleoplasm]	Complex	0
R-HSA-6786269	p-Y641-STAT6 dimer [cytosol]	Complex	0
STAT3	STAT3	EntityWithAccessionedSequence	1
STAT6	STAT6	EntityWithAccessionedSequence	1
R-HSA-6786088	IL4:p-Y-IL4R:JAK2:p-Y-IL2RG:JAK3:p-Y-JAK1:p-Y705-STAT3,p-Y641-STAT6 [plasma membrane]	Complex	0
R-HSA-6786061	IL4:p-Y-IL4R:JAK2:p-Y-IL2RG:JAK3:p-Y-JAK1 [plasma membrane]	Complex	0
R-HSA-6786077	IL4:p-Y-IL4R:JAK2:p-Y-IL2RG:JAK3:p-Y-JAK1:STAT3,STAT6 [plasma membrane]	Complex	0
R-HSA-6786090	IL4:IL4R:JAK2:IL2RG:JAK3:JAK1 [plasma membrane]	Complex	0
R-HSA-6786078	IL4:IL4R:JAK2:IL2RG:JAK3 [plasma membrane]	Complex	0
R-HSA-6786075	IL4:IL4R:JAK2 [plasma membrane]	Complex	0
R-HSA-6785800	IL4R:JAK2 [plasma membrane]	Complex	0
IL4	IL4	EntityWithAccessionedSequence	1
IL4R	IL4R	EntityWithAccessionedSequence	1
R-HSA-391097	SFTPD oligomer [extracellular region]	Polymer	0
R-HSA-5432872	SFTPA/SFTPD:TLR2:TLR1 [plasma membrane]	Complex	0
R-HSA-391092	SFTPA oligomer [extracellular region]	Polymer	0
R-HSA-8869691	CD14:oxPL [extracellular region]	Complex	0
R-ALL-2186967	oxidized phospholipids [extracellular region]	SimpleEntity	0
R-HSA-6801229	HC23,45-HMGB1:LPS [extracellular region]	Complex	0
R-HSA-5432881	SP-A/SP-D:TLR4:MD2 [plasma membrane]	Complex	0
R-HSA-8869676	LBP:oxPL [extracellular region]	Complex	0
R-HSA-6801223	HC23,45-HMGB1:LTA [extracellular region]	Complex	0
R-HSA-8869680	oxLDL:CD36 [plasma membrane]	Complex	0
R-HSA-8869674	TLR4:TLR6:CD36:oxLDL [plasma membrane]	Complex	0
R-HSA-8869699	TLR4:TLR6 [plasma membrane]	Complex	0
R-HSA-2569054	RIP3:TICAM1:activated TLR4 [endosome membrane]	Complex	0
R-HSA-2569053	RIP3:RIP1:TICAM1:activated TLR4 [endosome membrane]	Complex	0
R-HSA-168912	RIP1:TICAM1:TRAM:TLR4:LY96:LPS:CD14 [endosome membrane]	Complex	0
FADD	FADD	EntityWithAccessionedSequence	1
R-HSA-2562542	activated TLR4:TRIF:RIP1:FADD:pro-caspase-8 [endosome membrane]	Complex	0
CASP8	CASP8	EntityWithAccessionedSequence	1
R-HSA-937016	K63pUb-RIP1:TICAM1:TRAM:TLR4:LY96:LPS:CD14 [endosome membrane]	Complex	0
R-HSA-2562577	activated TLR4:TRIF:RIP1:FADD [endosome membrane]	Complex	0
R-HSA-2562550	active caspase-8  [cytosol]	Complex	0
R-HSA-5362479	TANK:K63-poly-Ub-TRAF3:TICAM1:TRAM:TLR4:LY96:LPS:CD14 [endosome membrane]	Complex	0
R-HSA-5362507	K63pUb-TANK:K63pUb-TRAF3:TICAM1:TRAM:TLR4:LY96:LPS:CD14 [endosome membrane]	Complex	0
R-HSA-2201339	TRAF3:TICAM1:TRAM:TLR4:LY96:LPS:CD14 [endosome membrane]	Complex	0
TRAF3	TRAF3	EntityWithAccessionedSequence	1
R-HSA-2213008	K63polyUb-TRAF3:TICAM1:TRAM:TLR4:LY96:LPS:CD14 [endosome membrane]	Complex	0
TBK1	TBK1	EntityWithAccessionedSequence	1
R-HSA-936970	activated TLR4:TRIF:K63polyUb-TRAF3:K63polyUb-TANK:p-TBK1/p-IKKi [endosome membrane]	Complex	0
IKBKE	IKBKE	EntityWithAccessionedSequence	1
IRF7	IRF7	EntityWithAccessionedSequence	1
R-HSA-937070	activated TLR4:TRIF:K63polyUb-TRAF3:K63polyUb-TANK:p-TBK1/p-IKKE:IRF3/IRF7 [endosome membrane]	Complex	0
IRF3	IRF3	EntityWithAccessionedSequence	1
PTPN11	PTPN11	EntityWithAccessionedSequence	1
TANK	TANK	EntityWithAccessionedSequence	1
R-HSA-450344	p-2S-IRF7:p-2S-IRF7 [cytosol]	Complex	0
R-HSA-177675	p-T,4S-IRF3:p-T,4S-IRF3 [nucleoplasm]	Complex	0
R-HSA-450306	2xp-S477,S479-IRF7 [nucleoplasm]	Complex	0
R-HSA-166272	p-T,4S-IRF3:p-T,4S-IRF3 [cytosol]	Complex	0
R-HSA-918199	viral dsRNA:IFIH1, viral dsRNA:K63polyUb-DDX58:MAVS:K63polyUb-TRAF3:2xTBK1,IKBKE:IRF3,IRF7 [mitochondrial outer membrane]	Complex	0
R-HSA-9710999	viral dsRNA:IFIH1, viral dsRNA:K63polyUb-DDX58:MAVS:K63polyUb-TRAF3:2x(TBK1/IKK epsilon) [mitochondrial outer membrane]	Complex	0
R-HSA-918197	TBK1/IKBKE:SIKE1 [cytosol]	Complex	0
R-HSA-918196	viral dsRNA:IFIH1, viral dsRNA:K63polyUb-DDX58:MAVS:K63polyUb-TRAF3:TBK1/IKBKE [mitochondrial outer membrane]	Complex	0
SIKE1	SIKE1	EntityWithAccessionedSequence	1
R-HSA-918200	viral dsRNA:IFIH1, viral dsRNA:K63polyUb-DDX58:MAVS:K63polyUb-TRAF3 [mitochondrial outer membrane]	Complex	0
MAVS	MAVS	EntityWithAccessionedSequence	1
R-HSA-913727	viral dsRNA:IFIH1 [cytosol]	Complex	0
R-HSA-918190	2xviral dsRNA:2xK63polyUb-DDX58:2xRNF135,TRIM25:2xATP [cytosol]	Complex	0
R-HSA-936561	MAVS:NLRX1 [mitochondrial outer membrane]	Complex	0
R-HSA-937325	viral dsRNA:IFIH1, 2xviral dsRNA:2xK63polyUb-DDX58:2xRNF135,TRIM25:2xATP:NLRC5 [cytosol]	Complex	0
R-MVI-9013943	MV dsRNA intermediate form [cytosol]	GenomeEncodedEntity	0
TKFC	TKFC	EntityWithAccessionedSequence	1
R-FLU-6790580	Influenza A dsRNA intermediate form [cytosol]	GenomeEncodedEntity	0
R-HSA-918203	IFIH1:TKFC [cytosol]	Complex	0
TRIM4	TRIM4	EntityWithAccessionedSequence	1
TRIM25	TRIM25	EntityWithAccessionedSequence	1
RNF135	RNF135	EntityWithAccessionedSequence	1
R-HSA-168906	2x DDX58 ligand:2x DDX58:2xATP [cytosol]	Complex	0
R-ROT-9013911	RV RNA [cytosol]	GenomeEncodedEntity	0
R-HCV-9013887	5'-ppp poly-U/UC RNA variants [cytosol]	GenomeEncodedEntity	0
DDX58	DDX58	EntityWithAccessionedSequence	1
DHX58	DHX58	EntityWithAccessionedSequence	1
R-HSA-936557	ISG15:DDX58 conjugate [cytosol]	Complex	0
R-HER-8982066	HSV1 dsDNA [cytosol]	GenomeEncodedEntity	0
R-ALL-1964477	5'-ppp-AU-rich dsRNA [cytosol]	OtherEntity	0
R-HGA-9013852	EBV dsDNA [cytosol]	GenomeEncodedEntity	0
R-LPN-9013849	L.pneumophila dsDNA [cytosol]	GenomeEncodedEntity	0
R-HSA-975137	p-IRAK2:oligo-TRAF6 [endosome membrane]	Complex	0
R-HSA-975108	TRAF6:p-IRAK2 [endosome membrane]	Complex	0
R-HSA-975182	TRAF6:hp-IRAK1/or p-IRAK2:p-IRAK4:oligo-MyD88:activated TLR7/8 or 9 [endosome membrane]	Complex	0
R-HSA-975159	p-S,2T-IRAK4:oligo-MyD88:activated TLR7/8 or 9 receptor [endosome membrane]	Complex	0
R-HSA-975126	hp-IRAK1/or p-IRAK2 :TRAF6 [endosome membrane]	Complex	0
R-HSA-975178	hp-IRAK1 or p-IRAK2 bound to the pIRAK4:MyD88:activated TLR7/8 or 9 complex [endosome membrane]	Complex	0
R-HSA-975133	p-IRAK2:p-IRAK4:oligo-MyD88:activated TLR 7/8 or9 [endosome membrane]	Complex	0
R-HSA-975146	IRAK2:p-S,2T-IRAK4:oligo-MyD88:activated TLR 7/8 or9 [endosome membrane]	Complex	0
R-HSA-975113	IRAK1/or IRAK2 :p-S,2T-IRAK4:oligo-MyD88:activated TLR 7/8 or 9 [endosome membrane]	Complex	0
R-HSA-975183	IRAK4:oligo-MyD88:activated TLR 7/8 or 9 [endosome membrane]	Complex	0
R-HSA-975114	oligo-MyD88:activated TLR7-9 [endosome membrane]	Complex	0
R-HSA-975124	MyD88 complexed with the activated TLR receptor [endosome membrane]	Complex	0
R-HSA-1679087	C-ter TLR9 dimer:unmethylated CpG DNA [endosome membrane]	Complex	0
R-HSA-188132	C-ter TLR7 dimer:TLR7, TLR8 ligands [endosome membrane]	Complex	0
R-ALL-167913	Unmethylated CpG DNA [endosome membrane]	OtherEntity	0
R-HSA-1679581	C-ter-TLR9 dimer [endosome membrane]	Complex	0
R-HSA-187897	EEA1:EEA1 [endosome membrane]	Complex	0
R-HSA-188168	FL-TLR7 dimer [endolysosome membrane]	Complex	0
R-HSA-1678924	C-ter TLR7 dimer [endolysosome membrane]	Complex	0
R-HSA-1678956	C-ter-TLR9 dimer [endolysosome membrane]	Complex	0
R-HSA-1679073	FL-TLR9 dimer [endolysosome membrane]	Complex	0
R-ALL-9631150	H+ [endolysosome lumen]	SimpleEntity	0
R-HSA-1679067	intracellular TLR:UNC93B1 [Golgi membrane]	Complex	0
R-HSA-188165	TLR8 dimer [endolysosome membrane]	Complex	0
UNC93B1	UNC93B1	EntityWithAccessionedSequence	1
R-HSA-1678926	intracellular TLR:UNC93B1 [endoplasmic reticulum membrane]	Complex	0
R-HSA-1678978	FL-TLR9 dimer [endoplasmic reticulum membrane]	Complex	0
R-HSA-1678995	FL-TLR7 dimer [endoplasmic reticulum membrane]	Complex	0
R-HSA-1678913	FL-TLR8 dimer [endoplasmic reticulum membrane]	Complex	0
R-HSA-1679076	ATP-bound Gp96 dimer:CNPY3:TLR7/8/9 [endoplasmic reticulum membrane]	Complex	0
CNPY3	CNPY3	EntityWithAccessionedSequence	1
R-ALL-211606	ADP [endoplasmic reticulum membrane]	SimpleEntity	0
R-HSA-1678941	Apo-GP96 dimer [endoplasmic reticulum lumen]	Complex	0
R-ALL-211579	ATP [endoplasmic reticulum membrane]	SimpleEntity	0
TLR9	TLR9	EntityWithAccessionedSequence	1
TLR7	TLR7	EntityWithAccessionedSequence	1
TLR8	TLR8	EntityWithAccessionedSequence	1
R-COV-9754729	SARS-CoV-2 GU-rich ssRNA [endosome lumen]	GenomeEncodedEntity	0
R-HSA-9691207	TLR8 dimer:TLR7,TLR8 ligands [endosome membrane]	Complex	0
R-FLU-9684905	Influenza GU-rich ssRNA [endosome lumen]	GenomeEncodedEntity	0
R-COV-9684906	SARS-CoV-1 GU-rich ssRNA [endosome lumen]	GenomeEncodedEntity	0
R-HIV-9684900	HIV1 GU-rich ssRNA [endosome lumen]	GenomeEncodedEntity	0
R-ALL-188127	IMIQ [endosome lumen]	SimpleEntity	0
R-ALL-188126	R-848 [endosome lumen]	SimpleEntity	0
R-HSA-1679576	TLR8 dimer [endosome membrane]	Complex	0
R-HSA-1679575	C-ter TLR7 dimer [endosome membrane]	Complex	0
R-HSA-975107	p-3S,3T-IRAK1:p-S,2T-IRAK4:oligo-MyD88:activated TLR7/8 or 9 [endosome membrane]	Complex	0
R-HSA-975161	pp-IRAK1:p-IRAK4:oligo-MyD88:activated TLR 7/8 or 9 complex [endosome membrane]	Complex	0
R-HSA-975130	p-IRAK1:p-IRAK4:oligo-MyD88:activated TLR7/8 or 9 complex [endosome membrane]	Complex	0
R-HSA-975132	IRAK1:p-S,2T-IRAK4 :oligo-MyD88:activated TLR 7/8 or 9 [endosome membrane]	Complex	0
R-HSA-975164	p-IRAK2:K63-linked pUb oligo-TRAF6 [endosome membrane]	Complex	0
R-HSA-450262	p-2S-cJUN:p-2T-ATF2 [nucleoplasm]	Complex	0
R-HSA-450241	p-p38 MAPK: p-S272,T222,T334-MAPKAPK2, p-S,2T-MAPKAPK3 [cytosol]	Complex	0
R-HSA-937030	CHUK:IKBKB:IKBKG:K63pUb-RIP1:TICAM1:TRAM:TLR4:LY96:LPS:CD14 [endosome membrane]	Complex	0
SARM1	SARM1	EntityWithAccessionedSequence	1
IL36RN	IL36RN	EntityWithAccessionedSequence	1
R-HSA-8940997	IL36RN,IL1F10:IL1RL2 [plasma membrane]	Complex	0
IL1F10	IL1F10	EntityWithAccessionedSequence	1
IL1RL2	IL1RL2	EntityWithAccessionedSequence	1
R-HSA-8848321	IL36:IL1RL2 [plasma membrane]	Complex	0
IL36G	IL36G	EntityWithAccessionedSequence	1
IL36A	IL36A	EntityWithAccessionedSequence	1
IL36B	IL36B	EntityWithAccessionedSequence	1
R-HSA-8848318	IL36:IL1RL2:IL1RAP-1 [plasma membrane]	Complex	0
R-HSA-9007902	IL1F10:IL1RL2 [plasma membrane]	Complex	0
IL1RAPL1	IL1RAPL1	EntityWithAccessionedSequence	1
R-HSA-9007912	IL1F10:IL1RAPL1 [plasma membrane]	Complex	0
R-HSA-9007909	IL1F10(?-152):IL1RAPL1 [plasma membrane]	Complex	0
R-HSA-9008597	IL18R1:IL37,IL37(?-218):SIGIRR [plasma membrane]	Complex	0
R-HSA-8848514	IL18R1:IL37,IL37(?-218) [plasma membrane]	Complex	0
IL37	IL37	EntityWithAccessionedSequence	1
IL18R1	IL18R1	EntityWithAccessionedSequence	1
R-HSA-9012554	IL37(1-?):IL37(?-218):CASP1(120-197):CASP1(317-404) [cytosol]	Complex	0
R-HSA-9012553	IL37:2x(CASP1(120-197):CASP1(317-404)) [cytosol]	Complex	0
IL18BP	IL18BP	EntityWithAccessionedSequence	1
R-HSA-9008615	IL18BP:IL37,IL37(?-218) [extracellular region]	Complex	0
R-HSA-9009901	IL37(?-218):p-S423,S425-SMAD3 [cytosol]	Complex	0
R-HSA-9009912	IL37(?-218):p-S423,S425-SMAD3 [nucleoplasm]	Complex	0
SMAD3	SMAD3	EntityWithAccessionedSequence	1
PTPN20	PTPN20	EntityWithAccessionedSequence	1
PTPN14	PTPN14	EntityWithAccessionedSequence	1
PTPN13	PTPN13	EntityWithAccessionedSequence	1
PTPN7	PTPN7	EntityWithAccessionedSequence	1
PTPN23	PTPN23	EntityWithAccessionedSequence	1
PTPN4	PTPN4	EntityWithAccessionedSequence	1
PTPN2	PTPN2	EntityWithAccessionedSequence	1
PTPN18	PTPN18	EntityWithAccessionedSequence	1
PTPN6	PTPN6	EntityWithAccessionedSequence	1
PTPN5	PTPN5	EntityWithAccessionedSequence	1
PTPN9	PTPN9	EntityWithAccessionedSequence	1
PTPN12	PTPN12	EntityWithAccessionedSequence	1
R-HSA-9008698	IL37(?-218):SMAD3 [cytosol]	Complex	0
R-HSA-8848366	IL18:IL18R1 [plasma membrane]	Complex	0
R-HSA-8848369	IL18BP:IL18 [extracellular region]	Complex	0
ALOX5	ALOX5	EntityWithAccessionedSequence	1
IL18RAP	IL18RAP	EntityWithAccessionedSequence	1
R-HSA-8848398	IL18:IL18R1:IL18RAP [plasma membrane]	Complex	0
TIRAP	TIRAP	EntityWithAccessionedSequence	1
R-HSA-166867	MEKK1:activated TRAF6 [cytosol]	Complex	0
ECSIT	ECSIT	EntityWithAccessionedSequence	1
R-HSA-937040	p-Pellino:hp-IRAK1:TRAF6 [plasma membrane]	Complex	0
R-HSA-937020	TRAF6:hp-IRAK1:Pellino [plasma membrane]	Complex	0
R-HSA-937043	K63-linked polyUb p-IRAK1:TRAF6 [cytosol]	Complex	0
R-HSA-937038	TRAF6:K63-linked polyUb p-IRAK1:IKK complex [cytosol]	Complex	0
R-HSA-937028	IRAK2:p-S,2T-IRAK4:oligo-MyD88:Mal:activated TLR [plasma membrane]	Complex	0
R-HSA-937055	p-IRAK2:p-IRAK4:oligo-MyD88:TIRAP:activated TLR [plasma membrane]	Complex	0
R-HSA-2262774	TRAF6:p-IRAK2 :p-IRAK4:oligo-MyD88:TIRAP:activated TLR [plasma membrane]	Complex	0
R-HSA-1671696	PRLR ligands:p-Y611-PRLR:p-Y1007-JAK2 dimer:p-STAT5 [plasma membrane]	Complex	0
R-HSA-1369095	PRLR ligands:p-Y611-PRLR:p-Y1007-JAK2:STAT5 [plasma membrane]	Complex	0
STAT5A	STAT5A	EntityWithAccessionedSequence	1
STAT5B	STAT5B	EntityWithAccessionedSequence	1
R-HSA-1369125	PRLR ligands:p-Y611-PRLR:p-Y1007-JAK2 dimer [plasma membrane]	Complex	0
R-HSA-1671683	PRLR ligands:Activated PRLR:p-Y1007-JAK2 dimer [plasma membrane]	Complex	0
R-HSA-1168856	Growth Hormone: Activated Growth Hormone Receptor- p(Y1007)-JAK2 dimer [plasma membrane]	Complex	0
R-HSA-976956	PRLR ligands:Activated PRLR:JAK2 dimer [plasma membrane]	Complex	0
R-HSA-1168384	Growth Hormone: Activated Growth Hormone Receptor-JAK2 dimer [plasma membrane]	Complex	0
R-HSA-1675475	PRLR ligands:Activated PRLR:JAK2 dimer:SH2B1 beta [plasma membrane]	Complex	0
R-HSA-982813	Growth Hormone: Growth Hormone Receptor-JAK2 dimer [plasma membrane]	Complex	0
R-HSA-982764	Growth Hormone Receptor-JAK2 dimer [plasma membrane]	Complex	0
GH2	GH2	EntityWithAccessionedSequence	1
GH1	GH1	EntityWithAccessionedSequence	1
R-HSA-982774	Growth Hormone Receptor:JAK2 [plasma membrane]	Complex	0
R-HSA-1362481	GHBP:GHR [plasma membrane]	Complex	0
GHR	GHR	EntityWithAccessionedSequence	1
R-HSA-1671652	PRLR ligands:PRLR:JAK2 dimer [plasma membrane]	Complex	0
R-HSA-1364076	PRLR:JAK2 dimer [plasma membrane]	Complex	0
R-HSA-1172022	Placental lactogen [extracellular region]	Complex	0
PRL	PRL	EntityWithAccessionedSequence	1
R-HSA-1369085	PRLR ligands:p-S349- PRLR:JAK2 dimer:SCF beta-TrCP complex [plasma membrane]	Complex	0
R-HSA-1302663	PRLR:JAK2 [plasma membrane]	Complex	0
PRLR	PRLR	EntityWithAccessionedSequence	1
R-HSA-188015	PI3K class III [cytosol]	Complex	0
R-HSA-188017	activated TLR9:PI3K class III [cytosol]	Complex	0
RBSN	RBSN	EntityWithAccessionedSequence	1
PIK3R1	PIK3R1	EntityWithAccessionedSequence	1
R-HSA-9607223	Active FLT3:GRB2:p-Y-GAB2:PIK3R1 [cytosol]	Complex	0
R-HSA-9606627	Active FLT3:GRB2:p-Y-GAB2 [plasma membrane]	Complex	0
R-HSA-9606619	Active FLT3:GRB2:GAB2 [plasma membrane]	Complex	0
R-HSA-8854719	CSF3 dimer [extracellular region]	Complex	0
R-HSA-6787729	CSF3 dimer:CSF3R [plasma membrane]	Complex	0
CSF3R	CSF3R	EntityWithAccessionedSequence	1
PTPRZ1	PTPRZ1	EntityWithAccessionedSequence	1
R-HSA-8981669	IL34 dimer:PTPRZ1 [plasma membrane]	Complex	0
R-HSA-448628	IL34 dimer [extracellular region]	Complex	0
IL16	IL16	EntityWithAccessionedSequence	1
IL34	IL34	EntityWithAccessionedSequence	1
STX4	STX4	EntityWithAccessionedSequence	1
R-HSA-9014081	TXLNA:STX4 [plasma membrane]	Complex	0
TXLNA	TXLNA	EntityWithAccessionedSequence	1
R-HSA-9009490	IL34:CSF1 [extracellular region]	Complex	0
CSF1	CSF1	EntityWithAccessionedSequence	1
STX1A	STX1A	EntityWithAccessionedSequence	1
R-HSA-449116	TXLNA:STX1A [plasma membrane]	Complex	0
R-HSA-9014068	STXA1:SNAP25,STXBP2, VAMP2 [plasma membrane]	Complex	0
STX3	STX3	EntityWithAccessionedSequence	1
R-HSA-9014059	TXLNA:STX3 [plasma membrane]	Complex	0
R-HSA-6787825	CSF1R:IL34 dimer [plasma membrane]	Complex	0
CSF1R	CSF1R	EntityWithAccessionedSequence	1
R-HSA-9009491	IL34:CSF1:CSF1R [plasma membrane]	Complex	0
R-HSA-8854746	CSF3 dimer:2xCSF3R [plasma membrane]	Complex	0
R-HSA-449069	CD4:IL16(1212-1332) [plasma membrane]	Complex	0
CD4	CD4	EntityWithAccessionedSequence	1
IL32	IL32	EntityWithAccessionedSequence	1
R-HSA-448647	IL32:PRTN3 [cytosol]	Complex	0
PRTN3	PRTN3	EntityWithAccessionedSequence	1
R-HSA-6784360	IL10RB:TYK2 [plasma membrane]	Complex	0
R-HSA-448637	IFNL1:IFNLR1:JAK1:IL10RB:TYK2 [plasma membrane]	Complex	0
R-HSA-8987216	IFNLR1:JAK1 [plasma membrane]	Complex	0
IFNL1	IFNL1	EntityWithAccessionedSequence	1
IFNLR1	IFNLR1	EntityWithAccessionedSequence	1
TYK2	TYK2	EntityWithAccessionedSequence	1
IL10RB	IL10RB	EntityWithAccessionedSequence	1
R-HSA-9009553	IL34 dimer:SDC1 [plasma membrane]	Complex	0
R-HSA-9009560	IL34 dimer:SDC1:CSF1R [plasma membrane]	Complex	0
SDC1	SDC1	EntityWithAccessionedSequence	1
LIMK1	LIMK1	EntityWithAccessionedSequence	1
R-HSA-419632	pLIMK dimer:HSP-90 [cytosol]	Complex	0
HSP90AA1	HSP90AA1	EntityWithAccessionedSequence	1
R-HSA-419630	Active LIMK1 [cytosol]	Complex	0
CFL1	CFL1	EntityWithAccessionedSequence	1
R-HSA-399878	pCofilin: Active LIMK-1 [cytosol]	Complex	0
R-HSA-507919	p-STAT5 dimer [cytosol]	Complex	0
R-HSA-507943	IL2:IL2R trimer p-(Y338,Y392, Y510) beta subunit:p-JAK1:JAK3:p-STAT5 [plasma membrane]	Complex	0
R-HSA-452107	IL2:IL2R trimer p-(Y338,392,510) beta subunit:p-JAK1:JAK3:STAT5 [plasma membrane]	Complex	0
R-HSA-8982988	IL7:p-Y449-IL7R:JAK1:IL2RG:p-JAK3:p-STAT5A,p-STAT5B [plasma membrane]	Complex	0
R-HSA-1295546	IL7:p-Y449-IL7R:JAK1:IL2RG:p-JAK3 [plasma membrane]	Complex	0
R-HSA-9025978	IL7:p-Y449-IL7R:JAK1:IL2RG:p-JAK3:STAT5A,STAT5B [plasma membrane]	Complex	0
R-HSA-9025934	IL7:IL7R:JAK1:IL2RG:p-JAK3 [plasma membrane]	Complex	0
R-HSA-449967	IL7:IL7R:JAK1:IL2RG:JAK3 [plasma membrane]	Complex	0
R-HSA-449983	IL7:IL7R:JAK1 [plasma membrane]	Complex	0
IL7	IL7	EntityWithAccessionedSequence	1
R-HSA-1264843	IL7R:JAK1 [plasma membrane]	Complex	0
IL7R	IL7R	EntityWithAccessionedSequence	1
R-HSA-913409	High affinity IL-5 receptor complex dimer, activated JAK2:p-STAT5 [plasma membrane]	Complex	0
R-HSA-913379	High affinity GM-CSF receptor complex dimer, activated JAK2 [plasma membrane]	Complex	0
R-HSA-913457	High affinity IL-5 receptor complex dimer, p-JAK2 [plasma membrane]	Complex	0
R-HSA-893534	IL3:IL3R active complex, p-Y1007-JAK2 [plasma membrane]	Complex	0
R-HSA-912305	IL3:IL3R active complex, activated JAK2:p-STAT5 [plasma membrane]	Complex	0
R-HSA-913365	High affinity GM-CSF receptor complex dimer, activated JAK2:p-STAT5 [plasma membrane]	Complex	0
R-HSA-913386	High affinity GM-CSF receptor complex dimer, activated JAK2:STAT5 [plasma membrane]	Complex	0
R-HSA-913407	High affinity IL-5 receptor complex dimer, activated JAK2:STAT5 [plasma membrane]	Complex	0
R-HSA-912301	IL3:IL3R active complex, activated JAK2:STAT5 [plasma membrane]	Complex	0
R-HSA-508449	IL2:IL2R trimer:p-JAK1:JAK3:SYK [plasma membrane]	Complex	0
R-HSA-508512	JAK3:PYK2 [cytosol]	Complex	0
R-HSA-508510	JAK3:p-PYK2 [cytosol]	Complex	0
PTK2B	PTK2B	EntityWithAccessionedSequence	1
R-HSA-508012	p-STAT5 dimer [nucleoplasm]	Complex	0
R-ALL-9678829	baricitinib [cytosol]	ChemicalDrug	0
R-HSA-9678869	JAK3:JAK3 inhibitors [cytosol]	Complex	0
R-ALL-9678779	tofacitinib [cytosol]	ChemicalDrug	0
R-ALL-9678901	ibrutinib [cytosol]	ChemicalDrug	0
R-ALL-9678960	acalabrutinib [cytosol]	ChemicalDrug	0
R-ALL-9678786	ruxolitinib [cytosol]	ChemicalDrug	0
R-HSA-508438	IL2:IL2R trimer:p-JAK1:JAK3:p-SYK [plasma membrane]	Complex	0
R-HSA-8983336	IL15:IL15RA:p-Y-IL2RB:p-Y-JAK1:p-Y-IL2RG:p-Y-JAK3:p-Y-SHC1:GRB2:SOS [plasma membrane]	Complex	0
SOS2	SOS2	EntityWithAccessionedSequence	1
R-HSA-8983330	IL15:IL15RA:p-Y-IL2RB:p-Y-JAK1:p-Y-IL2RG:p-Y-JAK3:p-Y-SHC1:GRB2 [plasma membrane]	Complex	0
R-HSA-8983306	IL15:IL15RA:p-Y-IL2RB:p-Y-JAK1:p-Y-IL2RG:p-Y-JAK3:p-Y-SHC1 [plasma membrane]	Complex	0
R-HSA-8983310	IL15:IL15RA:p-Y-IL2RB:p-Y-JAK1:p-Y-IL2RG:p-Y-JAK3:SHC1 [plasma membrane]	Complex	0
R-HSA-9009701	IL15:IL15RA:p-Y-IL2RB:p-Y-JAK1:p-Y-IL2RG:p-Y-JAK3 [plasma membrane]	Complex	0
R-HSA-8983138	IL15:IL15RA:IL2RB:p-Y-JAK1:IL2RG:p-JAK3 [plasma membrane]	Complex	0
R-HSA-449120	IL15RA:IL15:IL2RB:JAK1:IL2RG:JAK3 [plasma membrane]	Complex	0
R-HSA-8983124	IL15:IL15RA [plasma membrane]	Complex	0
IL15	IL15	EntityWithAccessionedSequence	1
IL15RA	IL15RA	EntityWithAccessionedSequence	1
R-HSA-8983180	p-Y-STAT3:p-STAT5A,p-STAT5B [cytosol]	Complex	0
R-HSA-8983137	IL15:IL15RA:p-Y-IL2RB:p-Y-JAK1:p-Y-IL2RG:p-Y-JAK3:p-Y-STAT3,p-STAT5,(p-Y-STAT3:p-STAT5) [plasma membrane]	Complex	0
R-HSA-8983118	IL15:IL15RA:p-Y-IL2RB:p-Y-JAK1:p-Y-IL2RG:p-Y-JAK3:STAT3,STAT5,(STAT3:STAT5) [plasma membrane]	Complex	0
R-HSA-9007112	STAT3:STAT5A,STAT5B [cytosol]	Complex	0
R-HSA-8983197	p-Y-STAT3:p-STAT5A,p-STAT5B [nucleoplasm]	Complex	0
R-HSA-8983327	IL15:IL15RA:p-Y-IL2RB:p-Y-JAK1:p-Y-IL2RG:p-Y-JAK3:p-Y-SHC1:GRB2:GAB2 [plasma membrane]	Complex	0
R-HSA-8983333	IL15:IL15RA:p-Y-IL2RB:p-Y-JAK1:p-Y-IL2RG:p-Y-JAK3:p-Y-SHC1:GRB2:p-Y-GAB2 [plasma membrane]	Complex	0
R-HSA-8983134	IL15:IL2RB:JAK1:IL2RG:JAK3 [plasma membrane]	Complex	0
R-HSA-8983337	IL15RA:IL15:IL2RB:JAK1:IL2RG:JAK3 [endosome]	Complex	0
R-HSA-442641	RAC1:GTP [plasma membrane]	Complex	0
R-HSA-389332	p-Y142,160,174-VAV1:PIP3:CD28:GRB2 [plasma membrane]	Complex	0
R-HSA-389334	VAV1:PIP3:CD28:GRB2 [plasma membrane]	Complex	0
R-HSA-388786	CD28:Grb2 [plasma membrane]	Complex	0
R-HSA-182921	CDC42:GTP [plasma membrane]	Complex	0
R-HSA-418830	CDC42:GDP [cytosol]	Complex	0
R-HSA-2029159	RAC1:GTP,CDC42:GTP:PAK1 [plasma membrane]	Complex	0
NF2	NF2	EntityWithAccessionedSequence	1
R-ALL-429802	PC [plasma membrane]	SimpleEntity	0
R-ALL-264618	Cho [cytosol]	SimpleEntity	0
R-ALL-1602448	PA [plasma membrane]	SimpleEntity	0
R-ALL-140356	ARA [endoplasmic reticulum lumen]	SimpleEntity	0
R-ALL-428981	LPC [endoplasmic reticulum membrane]	SimpleEntity	0
R-ALL-426925	PC [endoplasmic reticulum membrane]	SimpleEntity	0
R-HSA-2029154	WAVE Regulatory Complex [cytosol]	Complex	0
R-HSA-2029147	WRC:IRSp53/58:RAC1:GTP:PIP3 [plasma membrane]	Complex	0
BAIAP2	BAIAP2	EntityWithAccessionedSequence	1
R-HSA-2029141	CRK:DOCK180:ELMO1,ELMO2 [cytosol]	Complex	0
R-HSA-2029130	CRKII:DOCK180:ELMO complex recruited to phagocytic cup [plasma membrane]	Complex	0
R-HSA-2130182	p-Y-WRC:IRSp53/58:RAC1:GTP:PIP3 [plasma membrane]	Complex	0
R-HSA-2029148	p-Y,S,T-WRC:IRSp53/58:RAC1:GTP:PIP3 [cytosol]	Complex	0
R-HSA-201877	F-actin [cytosol]	Polymer	0
R-HSA-2029140	Mother filament:branching complex [cytosol]	Complex	0
R-HSA-442565	WAVE2, WASP, N-WASP:ARP2/3 complex:G-actin [cytosol]	Complex	0
R-HSA-2197680	CDC42:GTP:p-Y-WASP/p-Y-WASL:WIP:SH3 proteins [plasma membrane]	Complex	0
R-HSA-1861670	ARP2/3 complex (ATP bound) [cytosol]	Complex	0
R-HSA-201857	G-actin [cytosol]	Complex	0
R-HSA-430188	p-SLP-76:NCK1 [cytosol]	Complex	0
R-HSA-430186	p-SLP-76:NCK1:WASP [cytosol]	Complex	0
WAS	WAS	EntityWithAccessionedSequence	1
R-HSA-2197683	CDC42:GTP:WASP/N-WASP:WIP:SH3 proteins [plasma membrane]	Complex	0
WIPF3	WIPF3	EntityWithAccessionedSequence	1
WIPF2	WIPF2	EntityWithAccessionedSequence	1
WIPF1	WIPF1	EntityWithAccessionedSequence	1
NCKIPSD	NCKIPSD	EntityWithAccessionedSequence	1
R-HSA-442584	CDC42:GTP:WASP/N-WASP [plasma membrane]	Complex	0
WASL	WASL	EntityWithAccessionedSequence	1
R-HSA-2197686	Mother filament:ARP2/3:actin:ADP [cytosol]	Complex	0
R-HSA-1861699	Mother filament:branching complex:daughter filament [cytosol]	Complex	0
R-HSA-5674631	RAC1:GDP [plasma membrane]	Complex	0
R-HSA-1861625	Actin filament bound Myosin-X [plasma membrane]	Complex	0
R-HSA-1861665	Myosin-X dimer [cytosol]	Complex	0
R-HSA-2029133	clustered IgG-Ag:p-FCGRs:p-6Y-SYK:VAV [plasma membrane]	Complex	0
R-HSA-2029131	clustered IgG-Ag:p-FCGRs:p-6Y-SYK:p-VAV [plasma membrane]	Complex	0
R-HSA-2029139	Myosin-Actin filaments [cytosol]	Complex	0
R-HSA-2029151	clustered IgG-Ag:p-FCGRs [phagocytic cup]	Complex	0
MYH2	MYH2	EntityWithAccessionedSequence	1
MYO1C	MYO1C	EntityWithAccessionedSequence	1
MYO9B	MYO9B	EntityWithAccessionedSequence	1
MYO5A	MYO5A	EntityWithAccessionedSequence	1
MYH9	MYH9	EntityWithAccessionedSequence	1
R-ALL-202124	NO [cytosol]	SimpleEntity	0
R-ALL-1222481	Peroxynitrite [cytosol]	SimpleEntity	0
R-ALL-1222424	O2.- [cytosol]	SimpleEntity	0
R-ALL-29468	L-Arg [cytosol]	SimpleEntity	0
R-ALL-29366	NADP+ [cytosol]	SimpleEntity	0
R-ALL-29968	L-Cit [cytosol]	SimpleEntity	0
R-ALL-29368	O2 [cytosol]	SimpleEntity	0
R-ALL-29364	NADPH [cytosol]	SimpleEntity	0
MX1	MX1	EntityWithAccessionedSequence	1
IRF2	IRF2	EntityWithAccessionedSequence	1
IRF8	IRF8	EntityWithAccessionedSequence	1
IRF6	IRF6	EntityWithAccessionedSequence	1
IRF1	IRF1	EntityWithAccessionedSequence	1
IRF5	IRF5	EntityWithAccessionedSequence	1
IRF9	IRF9	EntityWithAccessionedSequence	1
IRF4	IRF4	EntityWithAccessionedSequence	1
PSMB8	PSMB8	EntityWithAccessionedSequence	1
MX2	MX2	EntityWithAccessionedSequence	1
HLA-A	HLA-A	EntityWithAccessionedSequence	1
HLA-C	HLA-C	EntityWithAccessionedSequence	1
HLA-B	HLA-B	EntityWithAccessionedSequence	1
HLA-G	HLA-G	EntityWithAccessionedSequence	1
HLA-F	HLA-F	EntityWithAccessionedSequence	1
HLA-E	HLA-E	EntityWithAccessionedSequence	1
HLA-H	HLA-H	EntityWithAccessionedSequence	1
IFITM3	IFITM3	EntityWithAccessionedSequence	1
IP6K2	IP6K2	EntityWithAccessionedSequence	1
RNASEL	RNASEL	EntityWithAccessionedSequence	1
IFITM2	IFITM2	EntityWithAccessionedSequence	1
XAF1	XAF1	EntityWithAccessionedSequence	1
IFI6	IFI6	EntityWithAccessionedSequence	1
BST2	BST2	EntityWithAccessionedSequence	1
RSAD2	RSAD2	EntityWithAccessionedSequence	1
SAMHD1	SAMHD1	EntityWithAccessionedSequence	1
EGR1	EGR1	EntityWithAccessionedSequence	1
OAS3	OAS3	EntityWithAccessionedSequence	1
OAS2	OAS2	EntityWithAccessionedSequence	1
OASL	OASL	EntityWithAccessionedSequence	1
OAS1	OAS1	EntityWithAccessionedSequence	1
IFITM1	IFITM1	EntityWithAccessionedSequence	1
ISG15	ISG15	EntityWithAccessionedSequence	1
IFI35	IFI35	EntityWithAccessionedSequence	1
IFIT5	IFIT5	EntityWithAccessionedSequence	1
IFIT3	IFIT3	EntityWithAccessionedSequence	1
IFI27	IFI27	EntityWithAccessionedSequence	1
ADAR	ADAR	EntityWithAccessionedSequence	1
IFIT1	IFIT1	EntityWithAccessionedSequence	1
IFIT2	IFIT2	EntityWithAccessionedSequence	1
GBP2	GBP2	EntityWithAccessionedSequence	1
ISG20	ISG20	EntityWithAccessionedSequence	1
R-HSA-1015697	ISGF3 bound to ISRE promotor elements [nucleoplasm]	Complex	0
R-HSA-913527	ISGF3 [nucleoplasm]	Complex	0
R-HSA-9710965	ISGF3:KPNA1:KPNB1 [cytosol]	Complex	0
KPNB1	KPNB1	EntityWithAccessionedSequence	1
KPNA1	KPNA1	EntityWithAccessionedSequence	1
R-HSA-9757480	p-Y701-STAT1:KPNA1:KPNB1 [cytosol]	Complex	0
R-HSA-9710958	ISGF3:KPNA1 [cytosol]	Complex	0
R-HSA-9757485	p-Y701-STAT1:KPNA1 [cytosol]	Complex	0
R-HSA-909698	ISGF3 [cytosol]	Complex	0
R-HSA-913524	p-Y701-STAT1-1 dimer [cytosol]	Complex	0
R-HSA-909702	p-STAT2:p-STAT1 [cytosol]	Complex	0
R-HSA-909711	IFNA/B:IFNAR2:p-JAK1:STAT2:p-IFNAR1:p-TYK2:p-STAT2:p-STAT1 [plasma membrane]	Complex	0
R-HSA-909704	IFNA/B:IFNAR2:p-JAK1:STAT2:p-IFNAR1:p-TYK2 [plasma membrane]	Complex	0
R-HSA-909697	IFNA/B:IFNAR2:p-JAK1:STAT2:p-IFNAR1:p-TYK2:p-STAT2 [plasma membrane]	Complex	0
STAT1	STAT1	EntityWithAccessionedSequence	1
R-HSA-909696	IFNA/B:IFNAR2:p-JAK1:STAT2:p-IFNAR1:p-TYK2:STAT2 [plasma membrane]	Complex	0
STAT2	STAT2	EntityWithAccessionedSequence	1
R-HSA-909705	IFNA/B:IFNAR2:p-JAK1:STAT2:IFNAR1:p-TYK2 [plasma membrane]	Complex	0
R-HSA-909703	IFNA/B:IFNAR2:JAK1:STAT2:IFNAR1:TYK2 [plasma membrane]	Complex	0
R-HSA-912681	p-TYK2:p-IFNAR1:SOCS-1/SOCS-3:IFNA/B:IFNAR2:p-JAK1:STAT2 [plasma membrane]	Complex	0
R-HSA-918195	IFNA/B:IFNAR2:JAK1:STAT2 [plasma membrane]	Complex	0
R-HSA-909708	IFNAR1:TYK2 [plasma membrane]	Complex	0
R-HSA-918193	IFNAR2:JAK1:STAT2 [plasma membrane]	Complex	0
IFNB1	IFNB1	EntityWithAccessionedSequence	1
IFNA6	IFNA6	EntityWithAccessionedSequence	1
IFNA17	IFNA17	EntityWithAccessionedSequence	1
IFNA14	IFNA14	EntityWithAccessionedSequence	1
IFNA2	IFNA2	EntityWithAccessionedSequence	1
IFNA5	IFNA5	EntityWithAccessionedSequence	1
IFNA10	IFNA10	EntityWithAccessionedSequence	1
IFNA8	IFNA8	EntityWithAccessionedSequence	1
IFNA7	IFNA7	EntityWithAccessionedSequence	1
IFNA4	IFNA4	EntityWithAccessionedSequence	1
IFNA21	IFNA21	EntityWithAccessionedSequence	1
IFNA1	IFNA1	EntityWithAccessionedSequence	1
IFNA16	IFNA16	EntityWithAccessionedSequence	1
CBL	CBL	EntityWithAccessionedSequence	1
R-HSA-1112744	Tyrosine phosphorylated IL6 receptor hexamer:Activated JAKs:PTPN11:CBL [plasma membrane]	Complex	0
R-HSA-1112758	Tyrosine phosphorylated IL6 receptor hexamer:Activated JAKs:PTPN11 [plasma membrane]	Complex	0
R-HSA-1112594	Tyrosine phosphorylated IL6 receptor hexamer:Activated JAKs [plasma membrane]	Complex	0
R-HSA-1112515	IL6 receptor hexamer:Activated JAKs [plasma membrane]	Complex	0
R-HSA-1112588	IL6 receptor hexamer:JAKs [plasma membrane]	Complex	0
R-HSA-1067691	IL6:sIL6R:IL6RB:JAKs [plasma membrane]	Complex	0
R-HSA-1067654	IL6:IL6RA:IL6RB:JAKs [plasma membrane]	Complex	0
R-HSA-1067690	IL6ST:JAK1, JAK2, (TYK2) [plasma membrane]	Complex	0
R-HSA-1067687	IL6:IL6R-2 [extracellular region]	Complex	0
R-HSA-1067674	IL6:IL6R-2:IL6ST-2 [extracellular region]	Complex	0
IL6R	IL6R	EntityWithAccessionedSequence	1
IL6	IL6	EntityWithAccessionedSequence	1
IL6ST	IL6ST	EntityWithAccessionedSequence	1
R-HSA-1067638	IL6:IL6R [plasma membrane]	Complex	0
SOCS3	SOCS3	EntityWithAccessionedSequence	1
R-HSA-1112718	Tyrosine phosphorylated IL6 receptor hexamer:Activated JAKs:SOCS3 [plasma membrane]	Complex	0
R-HSA-1112576	Tyrosine phosphorylated IL6 receptor hexamer:Activated JAKs:STAT1,STAT3 [plasma membrane]	Complex	0
R-HSA-1112524	Tyrosine phosphorylated IL6 receptor hexamer:Activated JAKs:Tyrosine phosphorylated STAT1,STAT3 [plasma membrane]	Complex	0
R-HSA-1112759	Tyrosine phosphorylated IL6 receptor hexamer:Activated JAKs:Tyrosine/serine phosphorylated STAT1/3 [plasma membrane]	Complex	0
R-HSA-6788620	p-Y701-STAT1 dimer [cytosol]	Complex	0
R-HSA-1112555	p-Y701-STAT1: p-Y-705-STAT3 [cytosol]	Complex	0
R-HSA-1112753	IL6:Tyrosine phosphorylated hexameric IL-6 receptor:Activated JAKs:p-Y546,Y584-PTPN11 [plasma membrane]	Complex	0
R-HSA-1112590	p-Y701-STAT1:p-Y705-STAT3 [nucleoplasm]	Complex	0
R-HSA-1112541	p-Y701-STAT1 dimer [nucleoplasm]	Complex	0
R-ALL-9715049	sarilumab [extracellular region]	ProteinDrug	0
R-HSA-9681293	IL6R:IL6R inhibitors [plasma membrane]	Complex	0
R-ALL-9715070	satralizumab [extracellular region]	ProteinDrug	0
R-ALL-9681301	tocilizumab [extracellular region]	ProteinDrug	0
R-HSA-6783658	CNTF:CNTFR,CRLF1:CLCF1:CNTFR:IL6ST:JAK1, JAK2, (TYK2) [plasma membrane]	Complex	0
R-HSA-6783544	CNTF:CNTFR,CRLF1:CLCF1:CNTFR:gp130:JAKs:LIFR:JAKs [plasma membrane]	Complex	0
R-HSA-6784198	JAKs:LIFR [plasma membrane]	Complex	0
IL11	IL11	EntityWithAccessionedSequence	1
R-HSA-449799	IL11RA:IL11 [plasma membrane]	Complex	0
IL11RA	IL11RA	EntityWithAccessionedSequence	1
R-HSA-6783533	CTF1:LIFR:JAKs [plasma membrane]	Complex	0
R-HSA-6783569	LIF,OSM receptor complex:gp130 [plasma membrane]	Complex	0
R-HSA-6783585	OSM:OSMR,LIFR [plasma membrane]	Complex	0
R-HSA-6783635	LIF:LIFR:JAKs [plasma membrane]	Complex	0
LIF	LIF	EntityWithAccessionedSequence	1
OSM	OSM	EntityWithAccessionedSequence	1
R-HSA-6784202	JAKs:OSMR [plasma membrane]	Complex	0
OSMR	OSMR	EntityWithAccessionedSequence	1
R-HSA-6783608	CNTF:CNTFR [plasma membrane]	Complex	0
R-HSA-6783596	CNTFR:CRLF1:CLCF1 [plasma membrane]	Complex	0
CLCF1	CLCF1	EntityWithAccessionedSequence	1
R-HSA-5696496	CRLF1:CLCF1 [extracellular region]	Complex	0
CRLF1	CRLF1	EntityWithAccessionedSequence	1
R-HSA-8983748	OSMR:JAK1 [plasma membrane]	Complex	0
R-HSA-448565	IL31:IL31RA:JAK1:OSMR:JAK1 [plasma membrane]	Complex	0
R-HSA-8983441	IL31:IL31RA:JAK1 [plasma membrane]	Complex	0
CTF1	CTF1	EntityWithAccessionedSequence	1
LIFR	LIFR	EntityWithAccessionedSequence	1
CNTFR	CNTFR	EntityWithAccessionedSequence	1
CNTF	CNTF	EntityWithAccessionedSequence	1
R-HSA-449948	IL6RA:IL6:IL6RB:JAKs [plasma membrane]	Complex	0
CTNNB1	CTNNB1	EntityWithAccessionedSequence	1
R-HSA-3134917	dsDNA:LRR FLII-interacting protein 1dimer [cytosol]	Complex	0
R-HSA-3134925	dsDNA:LRRFIP1:beta-catenin [cytosol]	Complex	0
R-HSA-3134884	LRR FLII-interacting protein 1 dimer [cytosol]	Complex	0
R-HCV-9013817	HCV dsDNA [cytosol]	GenomeEncodedEntity	0
CREBBP	CREBBP	EntityWithAccessionedSequence	1
R-HSA-3134898	beta-catenin:IRF3:p300 [nucleoplasm]	Complex	0
EP300	EP300	EntityWithAccessionedSequence	1
R-ALL-1008217	Promotor region of interferon beta [nucleoplasm]	OtherEntity	0
R-HSA-3134868	DHX9:CpG:MyD88 [cytosol]	Complex	0
R-HSA-1606333	dsDNA:ZBP1:pS-172-TBK1 [cytosol]	Complex	0
R-HSA-1606328	dsDNA:ZBP1:pS-172-TBK:IRF3 [cytosol]	Complex	0
R-HSA-3249384	NLRP4:DTX4:dsDNA:ZBP1:pS-172-TBK1 [cytosol]	Complex	0
R-ALL-9679801	amlexanox [cytosol]	ChemicalDrug	0
R-HSA-9679814	TBK1:amlexanox [cytosol]	Complex	0
R-HSA-3204308	MRE11:dsDNA [cytosol]	Complex	0
MRE11	MRE11	EntityWithAccessionedSequence	1
STING1	STING1	EntityWithAccessionedSequence	1
R-HSA-2395989	STING:STING [endoplasmic reticulum membrane]	Complex	0
R-ALL-3244587	c-GMP-AMP [cytosol]	SimpleEntity	0
R-HSA-3244600	STING:cGAMP [cytoplasmic vesicle membrane]	Complex	0
R-HIV-177535	viral DNA with 3' sticky ends [cytosol]	Complex	0
R-HSA-3244625	cGAS:dsDNA [cytosol]	Complex	0
R-LMO-8982051	L. monocytogenes dsDNA [cytosol]	GenomeEncodedEntity	0
R-MTU-8982063	M. tuberculosis dsDNA [cytosol]	GenomeEncodedEntity	0
CGAS	CGAS	EntityWithAccessionedSequence	1
R-ALL-2395973	c-di-GMP [cytosol]	SimpleEntity	0
R-HSA-2395983	STING:c-di-GMP [cytoplasmic vesicle membrane]	Complex	0
R-HSA-2396004	STING:p-S172-TBK1:IRF3 [cytoplasmic vesicle membrane]	Complex	0
R-HSA-1834956	STING:TBK1:IRF3 [cytoplasmic vesicle membrane]	Complex	0
R-HSA-2396005	STING:p-S172-TBK1 [cytoplasmic vesicle membrane]	Complex	0
R-HSA-8948707	NLRP4:DTX4:STING:p-S172-TBK1:IRF3 [cytoplasmic vesicle membrane]	Complex	0
R-HSA-3134799	STING:STING [cytoplasmic vesicle membrane]	Complex	0
R-HSA-3244607	TREX1 dimer [endoplasmic reticulum membrane]	Complex	0
NLRC3	NLRC3	EntityWithAccessionedSequence	1
DDX41	DDX41	EntityWithAccessionedSequence	1
R-HSA-3134844	DDX41:DDX41 ligand [cytosol]	Complex	0
R-VVI-9013755	VACV dsDNA [cytosol]	GenomeEncodedEntity	0
TRIM21	TRIM21	EntityWithAccessionedSequence	1
IFI16	IFI16	EntityWithAccessionedSequence	1
R-HSA-1834947	dsDNA:IFI16 [cytosol]	Complex	0
R-ALL-3134845	c-di-AMP [cytosol]	SimpleEntity	0
R-HSA-9013866	DDX41:c-di-AMP, c-di-GMP [cytosol]	Complex	0
R-HSA-3249399	STING:TBK1:STAT6 [cytoplasmic vesicle membrane]	Complex	0
R-HSA-3249391	STING:p-S172-TBK1:STAT6 [cytoplasmic vesicle membrane]	Complex	0
R-HSA-3249385	p-S407,Y641-STAT6 dimer [cytosol]	Complex	0
R-HSA-3261240	p-S407,Y641-STAT6 dimer [nucleoplasm]	Complex	0
DHX9	DHX9	EntityWithAccessionedSequence	1
R-HSA-3134960	DHX9:CpG [cytosol]	Complex	0
R-ALL-3134861	Unmethylated CpG DNA [cytosol]	OtherEntity	0
R-HSA-3134858	DHX36:CpG [cytosol]	Complex	0
DHX36	DHX36	EntityWithAccessionedSequence	1
R-HSA-3134859	DHX36:CpG:MyD88 [cytosol]	Complex	0
R-HSA-9705317	dsRNA:RIG-I/MDA5:IPS-1:TRAF2/TRAF6:TANK:2xpS172-TBK1/IKBKE [mitochondrial outer membrane]	Complex	0
R-HSA-933470	dsRNA:RIG-I/MDA5:IPS-1:TRAF2/TRAF6:TANK:TBK1/IKBKE:IRF7 [mitochondrial outer membrane]	Complex	0
R-HSA-933472	dsRNA:RIG-I/MDA5:IPS-1:TRAF2/TRAF6:TANK [mitochondrial outer membrane]	Complex	0
R-HSA-933479	dsRNA:RIG-I/MDA5:IPS-1:TRAF2/TRAF6:TANK:TBK1/IKBKE [mitochondrial outer membrane]	Complex	0
R-HSA-975148	TRAF6:p-3S,3T-IRAK1:p-S,2T-IRAK4:oligo-MyD88:activated TLR7/8 or 9 [endosome membrane]	Complex	0
R-HSA-975131	IRF7:TRAF6:p-3S,3T-IRAK1:p-S,2T-IRAK4:oligo-MyD88:activated TLR7/8 or 9 [endosome membrane]	Complex	0
R-HSA-3134947	K48polyUb-DDX41:TRIM21 [cytosol]	Complex	0
DTX4	DTX4	EntityWithAccessionedSequence	1
NLRP4	NLRP4	EntityWithAccessionedSequence	1
R-HSA-3465596	STING:p-S172,K48polyUb-TBK1:IRF3 [cytoplasmic vesicle membrane]	Complex	0
R-HSA-1834963	STING:TRIM32/TRIM56 [endoplasmic reticulum membrane]	Complex	0
TRIM56	TRIM56	EntityWithAccessionedSequence	1
TRIM32	TRIM32	EntityWithAccessionedSequence	1
R-ALL-109327	dGMP [cytosol]	SimpleEntity	0
R-ALL-109386	2'-deoxyadenosine 5'-monophosphate [cytosol]	SimpleEntity	0
R-ALL-109366	TMP [cytosol]	SimpleEntity	0
R-ALL-109378	dCMP [cytosol]	SimpleEntity	0
R-HSA-3244619	TREX1:viral DNA [endoplasmic reticulum membrane]	Complex	0
R-ALL-29926	Mg2+ [cytosol]	SimpleEntity	0
R-HSA-3465595	dsDNA:ZBP1:pS-172,K48polyUb-TBK1 [cytosol]	Complex	0
NLRP1	NLRP1	EntityWithAccessionedSequence	1
R-HSA-879218	Bcl-2/Bcl-X(L):NLRP1 [mitochondrial outer membrane]	Complex	0
R-HSA-877370	MDP:NLRP1 [cytosol]	Complex	0
R-HSA-879207	MDP:NLRP1:ATP [cytosol]	Complex	0
R-HSA-1296412	MDP:NLRP1:ATP oligomer [cytosol]	Polymer	0
R-HSA-879202	Pyrin trimer [cytosol]	Complex	0
R-HSA-879197	PSTPIP1 trimer:Pyrin trimer [cytosol]	Complex	0
R-HSA-879213	PSTPIP1 trimer [cytosol]	Complex	0
R-HSA-877352	Pyrin trimer:ASC [cytosol]	Complex	0
R-HSA-1027367	IRF3-P:IRF7-P [cytosol]	Complex	0
R-HSA-1027365	IRF3-P:IRF7-P [nucleoplasm]	Complex	0
R-HSA-1027364	p-T,4S-IRF3:p-T,4S-IRF3:CREBBP, EP300 [nucleoplasm]	Complex	0
R-HSA-1027359	p-T,4S-IRF3:p-T,4S-IRF3:CREBBP, EP300:Promotor region of interferon beta [nucleoplasm]	Complex	0
R-HSA-9705133	viral dsRNA:IFIH1, viral dsRNA:K63polyUb-DDX58:MAVS:K63polyUb-TRAF3:2xIKK related kinases TBK1/IKK epsilon [mitochondrial outer membrane]	Complex	0
R-HSA-9709860	MAVS:TOMM70 [mitochondrial outer membrane]	Complex	0
TOMM70	TOMM70	EntityWithAccessionedSequence	1
R-HSA-9709836	HSP90:TBK1:IRF3 [cytosol]	Complex	0
R-HSA-1221657	HSP90 [cytosol]	Complex	0
R-HSA-3371509	HSP90-beta dimer [cytosol]	Complex	0
R-HSA-9709857	MAVS:TOMM70:HSP90:TBK1:IRF3 [mitochondrial outer membrane]	Complex	0
R-HSA-933471	CBP/p300:pIRF7:pIRF7 [nucleoplasm]	Complex	0
R-HSA-1027360	VAF (virus-activated factor) [nucleoplasm]	Complex	0
R-HSA-1027368	VAF/pIRF7:CBP/p300 bound to type I IFN gene promoter [nucleoplasm]	Complex	0
R-HSA-9705147	dsRNA:RIG-I/MDA5:IPS-1:TRAF2/TRAF6:TANK:2xTBK1/IKBKE [mitochondrial outer membrane]	Complex	0
R-HSA-937333	TAX1BP1:TNFAIP3:TBK1/IKKi [cytosol]	Complex	0
R-HSA-937339	TAX1BP1:TNFAIP3 [cytosol]	Complex	0
PIN1	PIN1	EntityWithAccessionedSequence	1
R-HSA-936444	p-IRF3 dimer:PIN1 [nucleoplasm]	Complex	0
R-HSA-936446	p-IRF3:p-IRF3 [nucleoplasm]	Complex	0
NLRX1	NLRX1	EntityWithAccessionedSequence	1
R-HSA-1169389	ISGylated IRF3 [cytosol]	Complex	0
PCBP2	PCBP2	EntityWithAccessionedSequence	1
R-HSA-983462	viral dsRNA:IFIH1, viral dsRNA:K63polyUb-DDX58:MAVS:PCBP2 [mitochondrial outer membrane]	Complex	0
NLRC5	NLRC5	EntityWithAccessionedSequence	1
R-HSA-912740	K48polyUb [cytosol]	Polymer	0
R-HSA-983459	viral dsRNA:IFIH1, viral dsRNA:K63polyUb-DDX58:MAVS:PCBP2:ITCH [mitochondrial outer membrane]	Complex	0
ITCH	ITCH	EntityWithAccessionedSequence	1
IFIH1	IFIH1	EntityWithAccessionedSequence	1
UBE2D3	UBE2D3	EntityWithAccessionedSequence	1
UBE2K	UBE2K	EntityWithAccessionedSequence	1
UBE2L6	UBE2L6	EntityWithAccessionedSequence	1
RNF125	RNF125	EntityWithAccessionedSequence	1
R-HSA-936558	viral dsRNA:IFIH1, viral dsRNA:K63polyUb-DDX58:MAVS:TRAF3 [mitochondrial outer membrane]	Complex	0
R-HSA-936400	dsRNA:RIG-I/MDA5:IPS-1:ATG5-ATG12 [mitochondrial outer membrane]	Complex	0
R-HSA-936373	ATG5:ATG12:MAVS [mitochondrial outer membrane]	Complex	0
R-HSA-936560	ISG15:UBEIL/UbcH8:CEB1 [cytosol]	Complex	0
R-HSA-933483	viral dsRNA:IFIH1, viral dsRNA:K63polyUb-DDX58:MAVS:RIPK1:FADD:2xCASP8(1-479), CASP10(1-521) [mitochondrial outer membrane]	Complex	0
CASP10	CASP10	EntityWithAccessionedSequence	1
R-HSA-8983916	viral dsRNA:IFIH1, viral dsRNA:K63polyUb-DDX58:MAVS:RIPK1:FADD:2xCASP8(1-216), CASP10(1-219) [mitochondrial outer membrane]	Complex	0
R-HSA-933468	viral dsRNA:IFIH1, viral dsRNA:K63polyUb-DDX58:MAVS:RIPK1:FADD:CASP8(1-479), CASP10(1-521) [mitochondrial outer membrane]	Complex	0
R-HSA-918291	viral dsRNA:IFIH1, viral dsRNA:K63polyUb-DDX58:MAVS:RIPK1:FADD [mitochondrial outer membrane]	Complex	0
R-HSA-933473	viral dsRNA:RIG-I/MDA5:TRAF2/TRAF6:IPS-1:RIP-1/FADD:Casp-8/10 prodomain [mitochondrial outer membrane]	Complex	0
R-HSA-933478	dsRNA:RIG-I/MDA5:TRAF2/TRAF6:IPS-1:RIP-1/FADD:Casp-8/10 prodomain:IKK complex [mitochondrial outer membrane]	Complex	0
PRKDC	PRKDC	EntityWithAccessionedSequence	1
R-HSA-3134811	DNA-PK:microbial dsDNA [cytosol]	Complex	0
R-HBV-9013761	HBV dsDNA [cytosol]	GenomeEncodedEntity	0
R-HSA-3134809	Ku70:Ku80 heterodimer [cytosol]	Complex	0
RNASE3	RNASE3	EntityWithAccessionedSequence	1
R-HSA-8948028	RNASEs 3,6,7,(8):anionic phospholipids [extracellular region]	Complex	0
RNASE7	RNASE7	EntityWithAccessionedSequence	1
RNASE6	RNASE6	EntityWithAccessionedSequence	1
RNASE8	RNASE8	EntityWithAccessionedSequence	1
R-ALL-8931784	Anionic phospholipids:microbial cell surface [plasma membrane]	Complex	0
CAMP	CAMP	EntityWithAccessionedSequence	1
R-HSA-8879163	CAMP(134-170):microbial cell surface [extracellular region]	Complex	0
R-ALL-8879165	Microbial cell surface [plasma membrane]	OtherEntity	0
R-ALL-6789198	GlcNac-(1-->4)MurNAc-L-Ala-gamma-D-Glu-L-Lys-(D-Ala)2 [cell wall]	SimpleEntity	0
R-HSA-6801809	REG3A(38-175), REG3G(38-175):peptidoglycan [extracellular region]	Complex	0
REG3A	REG3A	EntityWithAccessionedSequence	1
REG3G	REG3G	EntityWithAccessionedSequence	1
ATOX1	ATOX1	EntityWithAccessionedSequence	1
R-ALL-6803540	Cu1+ [phagocytic vesicle lumen]	SimpleEntity	0
R-HSA-3697875	ATOX1:Cu1+ [cytosol]	Complex	0
R-ALL-70106	H+ [cytosol]	SimpleEntity	0
R-ALL-1222286	Fe2+ [phagocytic vesicle lumen]	SimpleEntity	0
R-ALL-1562549	Mn2+ [phagocytic vesicle lumen]	SimpleEntity	0
R-ALL-1562550	Zn2+ [phagocytic vesicle lumen]	SimpleEntity	0
R-ALL-1470067	H+ [phagocytic vesicle lumen]	SimpleEntity	0
R-ALL-29418	Mn2+ [cytosol]	SimpleEntity	0
R-ALL-71067	Fe2+ [cytosol]	SimpleEntity	0
R-ALL-29426	Zn2+ [cytosol]	SimpleEntity	0
R-HSA-6799988	PGLYRP2:peptidoglycan [extracellular region]	Complex	0
R-HSA-8933468	PGLYRP2 dimer [extracellular region]	Complex	0
R-ALL-6799970	(GlcNAc+MurNac)n [extracellular region]	Polymer	0
R-ALL-6799975	L-Ala-gamma-D-Glu-L-Lys-D-Ala [extracellular region]	SimpleEntity	0
R-ALL-158417	Zn2+ [extracellular region]	SimpleEntity	0
R-HSA-6809519	BPIFA/BPIFB:bacterial cell [extracellular region]	Complex	0
BPIFA2	BPIFA2	EntityWithAccessionedSequence	1
BPIFA1	BPIFA1	EntityWithAccessionedSequence	1
BPIFB1	BPIFB1	EntityWithAccessionedSequence	1
BPIFB2	BPIFB2	EntityWithAccessionedSequence	1
BPIFB6	BPIFB6	EntityWithAccessionedSequence	1
BPIFB4	BPIFB4	EntityWithAccessionedSequence	1
R-HSA-6810673	EPC:bacterial surface [sperm plasma membrane]	Complex	0
R-HSA-6810613	EPPIN:SEMG1:LTF:CLU [sperm plasma membrane]	Complex	0
R-ALL-6803081	LPS [cell wall]	SimpleEntity	0
R-HSA-6807590	BPI:LPS [extracellular region]	Complex	0
R-HSA-6803051	RNASEs 3,6,7,(8):LPS,PGN [extracellular region]	Complex	0
R-ALL-6788957	GlcNAc(1-->4)MurNAc:L-Ala-gamma-D-Glu-L-Lys-(D-Ala)2 [cell wall]	Polymer	0
R-ALL-8862291	GlcNAc-(1-->4)-MurNAc-L-Ala-gamma-D-Glu-N(6)-(beta-D-Asp)-L-Lys-(D-Ala) [cell wall]	Polymer	0
LEAP2	LEAP2	EntityWithAccessionedSequence	1
R-HSA-6813633	LEAP2:bacterial phospholipids [extracellular region]	Complex	0
R-HSA-6804509	ITLN1 trimer:Ca2+ [extracellular region]	Complex	0
R-HSA-6804513	INTL1:bacterial glycan [extracellular region]	Complex	0
R-ALL-6804537	KDO [cell wall]	SimpleEntity	0
R-ALL-6804501	beta-D-galactofuranosyl [cell wall]	SimpleEntity	0
R-ALL-6804502	heptose [cell wall]	SimpleEntity	0
CHGA	CHGA	EntityWithAccessionedSequence	1
R-HSA-6808558	CHGA-derived peptide:bacterial anionic lipids [extracellular region]	Complex	0
R-HSA-1602363	PLA2G2A:Ca2+ [extracellular region]	Complex	0
R-HSA-8862769	PLA2G2A:phospholipids [extracellular region]	Complex	0
R-HSA-6799967	PGLYRP3 dimer [extracellular region]	Complex	0
R-HSA-6799966	PGLYRP3,4 dimer:peptidoglycan [extracellular region]	Complex	0
R-HSA-6799961	PGLYRP4 dimer [extracellular region]	Complex	0
R-HSA-6799965	PGLYRP3:PGLYRP4 [extracellular region]	Complex	0
R-HSA-6801804	REG3A(38-175):anionic phospholipids [extracellular region]	Complex	0
LYZ	LYZ	EntityWithAccessionedSequence	1
R-HSA-8862293	LYZ:PGN [extracellular region]	Complex	0
R-ALL-6788991	MurNAc:Peptide [cell wall]	Complex	0
R-ALL-6788982	betaGlcNAc [cell wall]	SimpleEntity	0
DEFB103A	DEFB103A	EntityWithAccessionedSequence	1
DEFB117	DEFB117	EntityWithAccessionedSequence	1
DEFB130B	DEFB130B	EntityWithAccessionedSequence	1
DEFB121	DEFB121	EntityWithAccessionedSequence	1
DEFB104A	DEFB104A	EntityWithAccessionedSequence	1
DEFB4A	DEFB4A	EntityWithAccessionedSequence	1
DEFB108B	DEFB108B	EntityWithAccessionedSequence	1
DEFB124	DEFB124	EntityWithAccessionedSequence	1
DEFB112	DEFB112	EntityWithAccessionedSequence	1
DEFB130A	DEFB130A	EntityWithAccessionedSequence	1
DEFB129	DEFB129	EntityWithAccessionedSequence	1
DEFB131	DEFB131	EntityWithAccessionedSequence	1
DEFB123	DEFB123	EntityWithAccessionedSequence	1
DEFB134	DEFB134	EntityWithAccessionedSequence	1
DEFB114	DEFB114	EntityWithAccessionedSequence	1
DEFB107A	DEFB107A	EntityWithAccessionedSequence	1
DEFB126	DEFB126	EntityWithAccessionedSequence	1
DEFB136	DEFB136	EntityWithAccessionedSequence	1
DEFB113	DEFB113	EntityWithAccessionedSequence	1
DEFB110	DEFB110	EntityWithAccessionedSequence	1
DEFB133	DEFB133	EntityWithAccessionedSequence	1
DEFB105A	DEFB105A	EntityWithAccessionedSequence	1
DEFB116	DEFB116	EntityWithAccessionedSequence	1
DEFB135	DEFB135	EntityWithAccessionedSequence	1
DEFB109B	DEFB109B	EntityWithAccessionedSequence	1
DEFB115	DEFB115	EntityWithAccessionedSequence	1
DEFB132	DEFB132	EntityWithAccessionedSequence	1
DEFB108P1	DEFB108P1	EntityWithAccessionedSequence	1
DEFB106A	DEFB106A	EntityWithAccessionedSequence	1
DEFB1	DEFB1	EntityWithAccessionedSequence	1
DEFB128	DEFB128	EntityWithAccessionedSequence	1
DEFB125	DEFB125	EntityWithAccessionedSequence	1
DEFB127	DEFB127	EntityWithAccessionedSequence	1
DEFB118	DEFB118	EntityWithAccessionedSequence	1
DEFB119	DEFB119	EntityWithAccessionedSequence	1
R-HSA-1471372	Beta-defensins:anionic phospholipids [plasma membrane]	Complex	0
R-ALL-1462049	Anionic phospholipids [plasma membrane]	SimpleEntity	0
R-HSA-1471343	Beta-defensins 1,4A,103:CCR6 [plasma membrane]	Complex	0
CCR6	CCR6	EntityWithAccessionedSequence	1
R-HSA-1974673	Beta defensin 103:TLR1:TLR2 [plasma membrane]	Complex	0
CCR2	CCR2	EntityWithAccessionedSequence	1
R-HSA-1973966	Beta defensins 4A,103:CCR2 [plasma membrane]	Complex	0
DEFA3	DEFA3	EntityWithAccessionedSequence	1
DEFA5	DEFA5	EntityWithAccessionedSequence	1
DEFA4	DEFA4	EntityWithAccessionedSequence	1
DEFA6	DEFA6	EntityWithAccessionedSequence	1
DEFA1	DEFA1	EntityWithAccessionedSequence	1
R-HSA-1461977	Defensin-6 dimer [extracellular region]	Complex	0
R-HSA-1462057	Defensin alpha 1 dimer [extracellular region]	Complex	0
R-HSA-1467211	Defensin alpha 4 dimer [extracellular region]	Complex	0
R-HSA-1462029	Defensin alpha 3 dimer [extracellular region]	Complex	0
R-HSA-1461970	Defensin-5 dimer [extracellular region]	Complex	0
R-HSA-1462050	Defensin alpha 2 dimer [extracellular region]	Complex	0
R-HSA-1471352	Defensins alpha 1-3:CD4 [plasma membrane]	Complex	0
R-HSA-1471345	Alpha-defensin dimers:anionic phospholipids [plasma membrane]	Complex	0
R-HSA-1471355	Alpha-defensin pore complex [plasma membrane]	Complex	0
R-HSA-1471336	HNP1-3:gp120 [viral envelope]	Complex	0
R-HIV-173652	gp120 homotrimer [viral envelope]	Complex	0
R-ALL-1973971	Lipid II [plasma membrane]	SimpleEntity	0
R-HSA-1471328	Defensins that bind Lipid II:Lipid II [plasma membrane]	Complex	0
R-HSA-6813664	ELANE,CTSG, PRTN3:microbial cell surface [extracellular region]	Complex	0
CTSG	CTSG	EntityWithAccessionedSequence	1
ELANE	ELANE	EntityWithAccessionedSequence	1
R-HSA-6789175	PGLYRP1dimer:peptidoglycan [phagocytic vesicle lumen]	Complex	0
R-HSA-6789200	PGLYRP1 dimer [phagocytic vesicle lumen]	Complex	0
R-HSA-6801795	REG3A hexamer:anionic phospholipid [extracellular region]	Complex	0
R-ALL-2101051	CO3(2-) [phagocytic vesicle lumen]	SimpleEntity	0
R-HSA-1222432	LTF:2xFe3+:2xCO3(2-) [phagocytic vesicle lumen]	Complex	0
LTF	LTF	EntityWithAccessionedSequence	1
R-ALL-1222611	Fe3+ [phagocytic vesicle lumen]	SimpleEntity	0
R-HSA-8944198	S100A8:S100A9:Ca2+ [extracellular region]	Complex	0
R-HSA-6798411	S100A8:S100A9:Ca2+:Mn2+:Na+ [extracellular region]	Complex	0
R-ALL-266099	Mn2+ [extracellular region]	SimpleEntity	0
R-ALL-74113	Na+ [extracellular region]	SimpleEntity	0
R-HSA-8944189	S100A8:S100A9:Ca2+:Zn2+ [extracellular region]	Complex	0
R-ALL-912516	Fe3+ [extracellular region]	SimpleEntity	0
R-HSA-5229238	LCN2:2,5DHBA:Fe3+ [extracellular region]	Complex	0
R-HSA-5229290	LCN2:2,5DHBA [extracellular region]	Complex	0
R-HSA-6798557	S100A7, S100A7A:Ca2+ [extracellular region]	Complex	0
R-HSA-6798500	S100A7, S100A7A:Ca2+:Zn2+ [extracellular region]	Complex	0
DCD	DCD	EntityWithAccessionedSequence	1
R-HSA-6803066	DCD:anionic phospholipid [extracellular region]	Complex	0
R-HSA-6810759	PI3:LPS [extracellular region]	Complex	0
PI3	PI3	EntityWithAccessionedSequence	1
R-HSA-6803024	DCD(63-110):anionic phospholipid [extracellular region]	Complex	0
R-HSA-6803105	DCD hexamer:Zn(2+):anionic phospholipids [extracellular region]	Complex	0
HTN1	HTN1	EntityWithAccessionedSequence	1
R-HSA-6807169	HTN1,3,5:bacterial phospholipids [extracellular region]	Complex	0
HTN3	HTN3	EntityWithAccessionedSequence	1
GNLY	GNLY	EntityWithAccessionedSequence	1
R-HSA-6806759	GNLY:bacterial anionic lipids [extracellular region]	Complex	0
R-HSA-6807587	HTN5, (HTN1, HTN3):SSA1,SSA2 [extracellular region]	Complex	0
SSA2	SSA2 [plasma membrane]	EntityWithAccessionedSequence	0
SSA1	SSA1 [plasma membrane]	EntityWithAccessionedSequence	0
R-HSA-8858201	GNLY:bacterial anionic lipids [phagocytic vesicle lumen]	Complex	0
R-HSA-2685686	RasGRPs:DAG:Ca2+ [plasma membrane]	Complex	0
RASGRP4	RASGRP4	EntityWithAccessionedSequence	1
RASGRP2	RASGRP2	EntityWithAccessionedSequence	1
R-HSA-2685705	NFAT:CaN:CaM [cytosol]	Complex	0
NFATC1	NFATC1	EntityWithAccessionedSequence	1
NFATC3	NFATC3	EntityWithAccessionedSequence	1
NFATC2	NFATC2	EntityWithAccessionedSequence	1
R-HSA-2685690	NFAT:CaN:CaM [nucleoplasm]	Complex	0
R-HSA-2685683	p-5Y-LAT:p-SHC1:GRB2:SOS1:GADS:p-Y113,Y128,Y145-SLP-76:PLCG1:VAV:TEC kinases:PIP3 [plasma membrane]	Complex	0
R-HSA-2685675	p-5Y-LAT:p-SHC1:GRB2:SOS1:GADS:p-Y113,Y128,Y145-SLP-76:PLCG1:VAV:p-TEC kinases:PIP3 [plasma membrane]	Complex	0
TEC	TEC	EntityWithAccessionedSequence	1
TXK	TXK	EntityWithAccessionedSequence	1
R-HSA-2685650	p-5Y-LAT:p-SHC1:GRB2:SOS1:GADS:p-Y113,Y128,Y145-SLP-76:PLCG1:VAV:p-2Y-TEC kinases [plasma membrane]	Complex	0
R-HSA-2685707	p-5Y-LAT:p-SHC1:GRB2:SOS1:GADS:p-Y113,Y128,Y145-SLP-76:PLCG1:VAV:p-2Y-BTK/p-2Y-ITK:PIP3 [plasma membrane]	Complex	0
R-ALL-9724689	omalizumab [extracellular region]	ProteinDrug	0
R-HSA-9724684	IgE:omalizumab [extracellular region]	Complex	0
R-HSA-8985970	p-Y-STAT1 dimer [cytosol]	Complex	0
R-HSA-8985982	IL9:p-Y116-IL9R:JAK1:IL2RG:p-904,939-JAK3:p-Y701-STAT1,p-Y705-STAT3,p-Y649-STAT5 [plasma membrane]	Complex	0
R-HSA-8985997	IL9:p-Y116-IL9R:JAK1:IL2RG:p-904,939-JAK3 [plasma membrane]	Complex	0
R-HSA-8985893	IL9:p-Y116-IL9R:JAK1:IL2RG:p-904,939-JAK3:STAT1,STAT3,STAT5A,STAT5B [plasma membrane]	Complex	0
R-HSA-8985938	IL9:IL9R:JAK1:IL2RG:p-Y904,939-JAK3 [plasma membrane]	Complex	0
R-HSA-449785	IL9:IL9R:JAK1:IL2RG:JAK3 [plasma membrane]	Complex	0
IL9	IL9	EntityWithAccessionedSequence	1
R-HSA-8985962	IL9R:JAK1 [plasma membrane]	Complex	0
IL9R	IL9R	EntityWithAccessionedSequence	1
R-HSA-8985949	p-Y701-STAT1:p-Y705-STAT3 [cytosol]	Complex	0
R-HSA-8985942	p-Y701-STAT1:p-Y705-STAT3 [nucleoplasm]	Complex	0
R-HSA-8985941	p-STAT5A,p-STAT5B dimer [cytosol]	Complex	0
HAVCR2	HAVCR2	EntityWithAccessionedSequence	1
R-HSA-5340393	HAVCR2:LGALS9 [plasma membrane]	Complex	0
LGALS9	LGALS9	EntityWithAccessionedSequence	1
R-HSA-508238	IL2:IL2R trimer p(Y338) beta subunit:p-SHC:GRB2:GAB2:p85-containing Class 1A PI3Ks [plasma membrane]	Complex	0
R-HSA-926773	High affinity GM-CSF receptor complex dimer, inactive JAK2, phosphorylated Bc:p(Y427,349,350)-SHC1:GRB2:p(Y)-GAB2:p85-containing Class 1A PI3Ks [plasma membrane]	Complex	0
R-HSA-912532	IL3:IL3R active complex, phosphorylated Bc:p(Y427,349,350)-SHC1:GRB2:p(Y)-GAB2:p85-containing Class 1A PI3Ks [plasma membrane]	Complex	0
R-HSA-926774	High affinity IL-5 receptor complex dimer, inactive JAK2, phosphorylated Bc:p(Y427,349,350)-SHC1:GRB2:p(Y)-GAB2:p85-containing Class 1A PI3Ks [plasma membrane]	Complex	0
R-HSA-508241	PI3K delta [cytosol]	Complex	0
R-HSA-437110	PI3K beta [cytosol]	Complex	0
R-HSA-926769	High affinity IL-5 receptor complex dimer, inactive JAK2, phosphorylated Bc:p(Y427,349,350)-SHC1:GRB2:p(Y)-GAB2 [plasma membrane]	Complex	0
R-HSA-926770	High affinity GM-CSF receptor complex dimer, inactive JAK2, phosphorylated Bc:p(Y427,349,350)-SHC1:GRB2:p(Y)-GAB2 [plasma membrane]	Complex	0
R-HSA-912540	IL3:IL3R active complex, phosphorylated Bc:p(Y427,349,350)-SHC1:GRB2:p(Y)-GAB2 [plasma membrane]	Complex	0
R-HSA-912523	IL2:IL2R trimer p(Y338,392,510) beta subunit:p-SHC:GRB2:p(Y)-GAB2 [plasma membrane]	Complex	0
R-HSA-914021	High affinity GM-CSF receptor complex dimer, inactive JAK2, phosphorylated Bc:p(Y427,349,350)-SHC1:GRB2:GAB2 [plasma membrane]	Complex	0
R-HSA-912538	IL3:IL3R active complex, phosphorylated Bc:p(Y427,349,350)-SHC1:GRB2:GAB2 [plasma membrane]	Complex	0
R-HSA-914047	High affinity IL-5 receptor complex dimer, inactive JAK2, phosphorylated Bc:p(Y427,349,350)-SHC1:GRB2:GAB2 [plasma membrane]	Complex	0
R-HSA-508246	IL2:IL2R trimer p(Y338,392,510) beta subunit:p-SHC:GRB2:GAB2 [plasma membrane]	Complex	0
R-HSA-912522	GRB2:GAB2 [cytosol]	Complex	0
R-HSA-913393	Interleukin receptor complexes with activated SHC1:SHIP1,2 [plasma membrane]	Complex	0
INPPL1	INPPL1	EntityWithAccessionedSequence	1
INPP5D	INPP5D	EntityWithAccessionedSequence	1
R-HSA-913411	Interleukin receptor complexes with activated SHC1:SHIP:GRB2 [plasma membrane]	Complex	0
R-HSA-913378	Interleukin receptor complexes with activated SHC1:SHIP1 [plasma membrane]	Complex	0
R-HSA-9006875	IL21:IL21R:p-Y-JAK1:IL2RG:p-Y-JAK3:STAT1,STAT3,STAT4,STAT5 [plasma membrane]	Complex	0
STAT4	STAT4	EntityWithAccessionedSequence	1
R-HSA-9006856	IL21:IL21R:p-Y-JAK1:IL2RG:p-Y-JAK3 [plasma membrane]	Complex	0
R-HSA-9006846	IL21:IL21R:JAK1:IL2RG:JAK3 [plasma membrane]	Complex	0
R-HSA-9005977	IL21:IL21R:JAK1 [plasma membrane]	Complex	0
IL21	IL21	EntityWithAccessionedSequence	1
R-HSA-9006858	IL21R:JAK1 [plasma membrane]	Complex	0
R-HSA-9006869	IL21:IL21R:p-Y-JAK1:IL2RG:p-Y-JAK3:p-Y701-STAT1,p-Y705-STAT3,p-Y693-STAT4,(p-Y694-STAT5A,p-Y699-STAT5B) [plasma membrane]	Complex	0
R-ALL-9678991	tacrolimus [cytosol]	ChemicalDrug	0
R-HSA-2026019	FKBP1A:tacrolimus [cytosol]	Complex	0
FKBP1A	FKBP1A	EntityWithAccessionedSequence	1
R-HSA-2025899	Calcineurin:p-NFATC1,2,3 [cytosol]	Complex	0
R-HSA-2026008	Cyclophilin A:Cyclosporin A [cytosol]	Complex	0
R-HSA-1168620	p-CARMA1:MALT1:p-BCL10:TAK1:IKK [plasma membrane]	Complex	0
R-HSA-1168619	p-CARMA1:MALT1:p-BCL10:TAK1 [plasma membrane]	Complex	0
R-HSA-727820	Active IKK complex [cytosol]	Complex	0
R-HSA-1168622	p-CARMA1:MALT1:p-BCL10 [plasma membrane]	Complex	0
MAP3K7	MAP3K7	EntityWithAccessionedSequence	1
R-HSA-1168616	p-CARMA1 Oligomer [plasma membrane]	Complex	0
R-HSA-1169088	CARMA1 oligomer [cytosol]	Complex	0
R-ALL-33625	PS [plasma membrane]	SimpleEntity	0
R-HSA-139829	Activated PKC beta [plasma membrane]	Complex	0
PRKCB	PRKCB	EntityWithAccessionedSequence	1
R-HSA-1168590	NF-kappaB p50:p65:ub-p-IKB [cytosol]	Complex	0
R-HSA-1168602	NF-kappaB p65:p65 [cytosol]	Complex	0
R-HSA-1168586	NF-kappaB p50:c-Rel [cytosol]	Complex	0
R-HSA-1168595	NF-kappaB p50:p50 [cytosol]	Complex	0
R-HSA-1168606	NF-KappaB p50:p50:ub-p-IKBA [cytosol]	Complex	0
R-HSA-1168587	NF-kappaB p50:c-Rel:ub-p-IKB [cytosol]	Complex	0
R-HSA-1168596	NF-kappaB p65:p65:ub-p-IkB [cytosol]	Complex	0
R-HSA-1168617	NF-kappaB:p-IkB:SCF-betaTrCP [cytosol]	Complex	0
R-HSA-1168600	NF-KappaB p50:p50:p-IKBA [cytosol]	Complex	0
R-HSA-1168612	NF-kappaB p50:c-Rel:p-IKB [cytosol]	Complex	0
R-HSA-1168594	NF-kappaB p65:p65:p-IKB [cytosol]	Complex	0
R-HSA-1168611	NF-kappaB p50:p65:p-IKB [cytosol]	Complex	0
R-HSA-1168589	NF-kappaB p50:c-Rel:IkB [cytosol]	Complex	0
R-HSA-1168605	NF-KappaB p50:p50:IKBA [cytosol]	Complex	0
R-HSA-1168603	NF-kappaB p50:p65:IKB [cytosol]	Complex	0
R-HSA-1168609	NF-kappaB p65:p65:IKB [cytosol]	Complex	0
R-HSA-1168591	NF-kB p65:p65 [nucleoplasm]	Complex	0
R-HSA-1168614	NF-kappaB p50:c-Rel [nucleoplasm]	Complex	0
R-HSA-1168597	NF-kappaB p50:p50 [nucleoplasm]	Complex	0
DAPP1	DAPP1	EntityWithAccessionedSequence	1
R-HSA-1168366	p-Y139-DAPP1:PIP3 [plasma membrane]	Complex	0
R-HSA-9606886	p-Y139-DAPP1:PLCG2:PIP3 [plasma membrane]	Complex	0
R-HSA-5690660	CD22:Antigen:p-BCR [plasma membrane]	Complex	0
CD22	CD22	EntityWithAccessionedSequence	1
R-HSA-5690689	p-Y762,807,822-CD22:Antigen:p-BCR [plasma membrane]	Complex	0
R-HSA-5690698	NAc-CD22 homo-oligomer [plasma membrane]	Polymer	0
MAP3K14	MAP3K14	EntityWithAccessionedSequence	1
PAK3	PAK3	EntityWithAccessionedSequence	1
R-HSA-389782	PAK1,2,3:CDC42:GTP, RAC1:GTP [plasma membrane]	Complex	0
R-HSA-5669154	PAK3 dimer [cytosol]	Complex	0
R-HSA-389384	CD28:GRAP2 [plasma membrane]	Complex	0
R-HSA-389920	p-BTLA-HVEM complex [plasma membrane]	Complex	0
R-HSA-389525	BTLA-HVEM complex [plasma membrane]	Complex	0
BTLA	BTLA	EntityWithAccessionedSequence	1
TNFRSF14	TNFRSF14	EntityWithAccessionedSequence	1
R-HSA-389935	SHP-1/SHP-2:pBTLA:HVEM [plasma membrane]	Complex	0
ICOSLG	ICOSLG	EntityWithAccessionedSequence	1
R-HSA-389746	p-Y223,248-PDCD1:B7-DC,B7-H1 [plasma membrane]	Complex	0
R-HSA-388800	PDCD1:B7-DC,B7-H1 [plasma membrane]	Complex	0
PDCD1	PDCD1	EntityWithAccessionedSequence	1
PDCD1LG2	PDCD1LG2	EntityWithAccessionedSequence	1
CD274	CD274	EntityWithAccessionedSequence	1
R-HSA-389749	PTPN6,PTPN11:p-Y223,248-PDCD1:B7-DC,B7-H1 [plasma membrane]	Complex	0
R-HSA-390339	Antigen-bearing MHC Class II: TCR with dephosphorylated CD3 zeta chain:CD4 [plasma membrane]	Complex	0
R-ALL-9679471	camrelizumab [extracellular region]	ProteinDrug	0
R-HSA-9679420	PDCD1:PDCD1 inhibitors [plasma membrane]	Complex	0
R-ALL-9679434	cemiplimab [extracellular region]	ProteinDrug	0
R-ALL-9679411	nivolumab [extracellular region]	ProteinDrug	0
R-HSA-389921	GRB2:pBTLA:HVEM [plasma membrane]	Complex	0
R-HSA-388795	p-Y165,Y182-CTLA-4 dimer:SFKs [plasma membrane]	Complex	0
R-HSA-196206	PP2A [cytosol]	Complex	0
YES1	YES1	EntityWithAccessionedSequence	1
SRC	SRC	EntityWithAccessionedSequence	1
R-HSA-388784	PP2A:CTLA4:B7-1/B7-2 [plasma membrane]	Complex	0
R-HSA-389533	CTLA4 dimer:PP2A [plasma membrane]	Complex	0
R-HSA-179766	CTLA4 dimer [plasma membrane]	Complex	0
R-HSA-388793	pCTLA-4:Src kinases:SHP2 [plasma membrane]	Complex	0
R-HSA-430189	p-SLP-76:NCK:PAK [cytosol]	Complex	0
R-HSA-430124	p-SLP-76:ADAP [cytosol]	Complex	0
FYB	FYB	EntityWithAccessionedSequence	1
R-HSA-430206	p-SLP-76:ADAP:Ena/VASP [cytosol]	Complex	0
VASP	VASP	EntityWithAccessionedSequence	1
ENAH	ENAH	EntityWithAccessionedSequence	1
EVL	EVL	EntityWithAccessionedSequence	1
R-HSA-8855376	PTPN22:CSK [cytosol]	Complex	0
PTPN22	PTPN22	EntityWithAccessionedSequence	1
R-HSA-2424456	DAP12 Receptors:p-DAP12:p-6Y-SYK:PI3K [plasma membrane]	Complex	0
R-HSA-2424461	p-5Y-LAT:GRB2:SOS1:GADS:p-Y113,Y128,Y145-SLP-76:PLCG:VAV:BTK:PIP3 [plasma membrane]	Complex	0
R-HSA-2424469	p-5Y-LAT:PLCG1:GADS:p-3Y-SLP-76:BTK:p-VAV [plasma membrane]	Complex	0
R-HSA-2424457	p-5Y-LAT:GRB2:SOS1:GADS:p-3Y-SLP-76:PLCG:VAV:p-Y223,Y551-BTK [plasma membrane]	Complex	0
R-HSA-2424467	p-5Y-LAT:GRB2:SOS:GADS:p-3Y-SLP-76:p-2Y-BTK:VAV:p-PLCG [plasma membrane]	Complex	0
R-HSA-2424459	p-5Y-LAT:GRB2:SOS:GADS:p-3Y-SLP-76:p-2Y-BTK:VAV [plasma membrane]	Complex	0
R-HSA-2426557	IREM2:DAP12 [plasma membrane]	Complex	0
CD300E	CD300E	EntityWithAccessionedSequence	1
R-HSA-2326835	SIGLEC14/15/16:DAP12 dimer [plasma membrane]	Complex	0
SIGLEC15	SIGLEC15	EntityWithAccessionedSequence	1
SIGLEC16	SIGLEC16	EntityWithAccessionedSequence	1
SIGLEC14	SIGLEC14	EntityWithAccessionedSequence	1
CD300LB	CD300LB	EntityWithAccessionedSequence	1
R-HSA-2426564	CLM7:DAP12 [plasma membrane]	Complex	0
R-HSA-210222	SIRPB1:TYROBP [plasma membrane]	Complex	0
SIRPB1	SIRPB1	EntityWithAccessionedSequence	1
TREM1	TREM1	EntityWithAccessionedSequence	1
R-HSA-210248	DAP12 dimer:TREM1 [plasma membrane]	Complex	0
CLEC5A	CLEC5A	EntityWithAccessionedSequence	1
R-HSA-210234	DAP12 dimer:MDL-1 [plasma membrane]	Complex	0
NCR2	NCR2	EntityWithAccessionedSequence	1
R-HSA-210241	DAP12:NKp44 [plasma membrane]	Complex	0
R-HSA-2272718	KIR2DS2:HLA-C1 (Cw3) [plasma membrane]	Complex	0
R-HSA-210244	HLA-C1:KIR2DS2:DAP12 dimer:KIR2DS2:HLA-C1 [plasma membrane]	Complex	0
R-HSA-2272757	HLA-C Cw4/Cw3:KIR2DS4:DAP12 dimer:KIR2DS4:HLA-C Cw3/Cw4 [plasma membrane]	Complex	0
R-HSA-2272706	KIR2DS4:HLA-C Cw4/HLA-C Cw3 [plasma membrane]	Complex	0
R-HSA-2272773	KIR2DS1 oligomer:HLA-C (Cw4) [plasma membrane]	Complex	0
R-HSA-2272727	DAP12:KIR2DS1:HLA-Cw4 [plasma membrane]	Complex	0
R-HSA-2272751	KIR3DS1:HLA-Bw4 [plasma membrane]	Complex	0
R-HSA-2272705	HLA-Bw4:KIR3DS1:DAP12 dimer:KIR3DS1:HLA-Bw4 [plasma membrane]	Complex	0
KIR2DS5	KIR2DS5	EntityWithAccessionedSequence	1
R-HSA-2272749	KIR2DS5:DAP12 dimer:KIR2DS5 [plasma membrane]	Complex	0
CD47	CD47	EntityWithAccessionedSequence	1
ITGB2	ITGB2	EntityWithAccessionedSequence	1
VAMP8	VAMP8	EntityWithAccessionedSequence	1
LAMTOR3	LAMTOR3	EntityWithAccessionedSequence	1
CD59	CD59	EntityWithAccessionedSequence	1
LILRB2	LILRB2	EntityWithAccessionedSequence	1
SNAP23	SNAP23	EntityWithAccessionedSequence	1
STOM	STOM	EntityWithAccessionedSequence	1
MCEMP1	MCEMP1	EntityWithAccessionedSequence	1
DYNLL1	DYNLL1	EntityWithAccessionedSequence	1
LILRA3	LILRA3	EntityWithAccessionedSequence	1
ITGAM	ITGAM	EntityWithAccessionedSequence	1
UBR4	UBR4	EntityWithAccessionedSequence	1
ATP6V0C	ATP6V0C	EntityWithAccessionedSequence	1
SIRPA	SIRPA	EntityWithAccessionedSequence	1
LAMTOR2	LAMTOR2	EntityWithAccessionedSequence	1
CD300A	CD300A	EntityWithAccessionedSequence	1
ITGAX	ITGAX	EntityWithAccessionedSequence	1
COPB1	COPB1	EntityWithAccessionedSequence	1
SIGLEC5	SIGLEC5	EntityWithAccessionedSequence	1
FCER1G	FCER1G	EntityWithAccessionedSequence	1
LAIR1	LAIR1	EntityWithAccessionedSequence	1
PTAFR	PTAFR	EntityWithAccessionedSequence	1
CD33	CD33	EntityWithAccessionedSequence	1
CD53	CD53	EntityWithAccessionedSequence	1
NRAS	NRAS	EntityWithAccessionedSequence	1
FPR1	FPR1	EntityWithAccessionedSequence	1
LGALS3	LGALS3	EntityWithAccessionedSequence	1
CD55	CD55	EntityWithAccessionedSequence	1
TMEM179B	TMEM179B	EntityWithAccessionedSequence	1
CR1	CR1	EntityWithAccessionedSequence	1
OLFM4	OLFM4	EntityWithAccessionedSequence	1
LCN2	LCN2	EntityWithAccessionedSequence	1
OSCAR	OSCAR	EntityWithAccessionedSequence	1
ILF2	ILF2	EntityWithAccessionedSequence	1
CRACR2A	CRACR2A	EntityWithAccessionedSequence	1
CFP	CFP	EntityWithAccessionedSequence	1
CNN2	CNN2	EntityWithAccessionedSequence	1
NEU1	NEU1	EntityWithAccessionedSequence	1
B2M	B2M	EntityWithAccessionedSequence	1
CXCL1	CXCL1	EntityWithAccessionedSequence	1
SLPI	SLPI	EntityWithAccessionedSequence	1
FTH1	FTH1	EntityWithAccessionedSequence	1
CDA	CDA	EntityWithAccessionedSequence	1
ALDOC	ALDOC	EntityWithAccessionedSequence	1
ALDOA	ALDOA	EntityWithAccessionedSequence	1
MMP9	MMP9	EntityWithAccessionedSequence	1
SELL	SELL	EntityWithAccessionedSequence	1
TICAM2	TICAM2	EntityWithAccessionedSequence	1
RAB4B	RAB4B	EntityWithAccessionedSequence	1
IQGAP1	IQGAP1	EntityWithAccessionedSequence	1
LILRB3	LILRB3	EntityWithAccessionedSequence	1
SIGLEC9	SIGLEC9	EntityWithAccessionedSequence	1
CD44	CD44	EntityWithAccessionedSequence	1
XRCC6	XRCC6	EntityWithAccessionedSequence	1
PSMB1	PSMB1	EntityWithAccessionedSequence	1
ATG7	ATG7	EntityWithAccessionedSequence	1
IMPDH2	IMPDH2	EntityWithAccessionedSequence	1
APEH	APEH	EntityWithAccessionedSequence	1
ACTR1B	ACTR1B	EntityWithAccessionedSequence	1
PKM	PKM	EntityWithAccessionedSequence	1
PPIA	PPIA	EntityWithAccessionedSequence	1
PSMD3	PSMD3	EntityWithAccessionedSequence	1
IMPDH1	IMPDH1	EntityWithAccessionedSequence	1
PSMD7	PSMD7	EntityWithAccessionedSequence	1
HUWE1	HUWE1	EntityWithAccessionedSequence	1
PSMD2	PSMD2	EntityWithAccessionedSequence	1
VCP	VCP	EntityWithAccessionedSequence	1
PDAP1	PDAP1	EntityWithAccessionedSequence	1
PSMD14	PSMD14	EntityWithAccessionedSequence	1
PSMC2	PSMC2	EntityWithAccessionedSequence	1
OSTF1	OSTF1	EntityWithAccessionedSequence	1
PYGL	PYGL	EntityWithAccessionedSequence	1
HSPA6	HSPA6	EntityWithAccessionedSequence	1
MVP	MVP	EntityWithAccessionedSequence	1
MAPK1	MAPK1	EntityWithAccessionedSequence	1
DYNLT1	DYNLT1	EntityWithAccessionedSequence	1
HSPA8	HSPA8	EntityWithAccessionedSequence	1
MAPK14	MAPK14	EntityWithAccessionedSequence	1
MIF	MIF	EntityWithAccessionedSequence	1
XRCC5	XRCC5	EntityWithAccessionedSequence	1
ARHGAP9	ARHGAP9	EntityWithAccessionedSequence	1
CTSA	CTSA	EntityWithAccessionedSequence	1
SDCBP	SDCBP	EntityWithAccessionedSequence	1
PYGB	PYGB	EntityWithAccessionedSequence	1
GCA	GCA	EntityWithAccessionedSequence	1
FUCA2	FUCA2	EntityWithAccessionedSequence	1
CYB5R3	CYB5R3	EntityWithAccessionedSequence	1
IST1	IST1	EntityWithAccessionedSequence	1
ANXA2	ANXA2	EntityWithAccessionedSequence	1
FTL	FTL	EntityWithAccessionedSequence	1
CD68	CD68	EntityWithAccessionedSequence	1
RAP1B	RAP1B	EntityWithAccessionedSequence	1
TOM1	TOM1	EntityWithAccessionedSequence	1
SNAP29	SNAP29	EntityWithAccessionedSequence	1
MGST1	MGST1	EntityWithAccessionedSequence	1
SYNGR1	SYNGR1	EntityWithAccessionedSequence	1
CMTM6	CMTM6	EntityWithAccessionedSequence	1
DDOST	DDOST	EntityWithAccessionedSequence	1
MS4A3	MS4A3	EntityWithAccessionedSequence	1
MOSPD2	MOSPD2	EntityWithAccessionedSequence	1
HMOX2	HMOX2	EntityWithAccessionedSequence	1
TNFRSF1B	TNFRSF1B	EntityWithAccessionedSequence	1
AP1M1	AP1M1	EntityWithAccessionedSequence	1
SCAMP1	SCAMP1	EntityWithAccessionedSequence	1
TMBIM1	TMBIM1	EntityWithAccessionedSequence	1
PGRMC1	PGRMC1	EntityWithAccessionedSequence	1
AAMP	AAMP	EntityWithAccessionedSequence	1
R-HSA-9676152	AAMP:NOD2 [cytosol]	Complex	0
R-HSA-622417	NOD1:iE-DAP:Long prodomain caspases [cytosol]	Complex	0
CASP4	CASP4	EntityWithAccessionedSequence	1
CASP9	CASP9	EntityWithAccessionedSequence	1
CASP2	CASP2	EntityWithAccessionedSequence	1
R-HSA-741418	PAMP:NOD oligomer:RIP2:K63-pUb-K285-NEMO [cytosol]	Complex	0
MAPK12	MAPK12	EntityWithAccessionedSequence	1
MAPK13	MAPK13	EntityWithAccessionedSequence	1
MAPK11	MAPK11	EntityWithAccessionedSequence	1
R-HSA-741403	PAMP:NOD oligomer:RIP2:CARD9 [cytosol]	Complex	0
R-ALL-1222461	O2.- [phagocytic vesicle lumen]	SimpleEntity	0
R-ALL-1222561	O2 [phagocytic vesicle lumen]	SimpleEntity	0
R-HSA-6789102	MPO:ferriheme:bacterial cell surface [phagocytic vesicle lumen]	Complex	0
R-HSA-6789030	MPO:ferriheme [phagocytic vesicle lumen]	Complex	0
R-ALL-1222719	H2O2 [phagocytic vesicle lumen]	SimpleEntity	0
R-ALL-1222475	H2O [phagocytic vesicle lumen]	SimpleEntity	0
R-ALL-6789150	HOCl [phagocytic vesicle lumen]	SimpleEntity	0
R-ALL-6788973	Cl- [phagocytic vesicle lumen]	SimpleEntity	0
R-ALL-8933637	NO2 [phagocytic vesicle lumen]	SimpleEntity	0
R-ALL-6789221	nitrite [phagocytic vesicle lumen]	SimpleEntity	0
R-ALL-351629	H2O2 [extracellular region]	SimpleEntity	0
R-ALL-8855489	OSCN- [extracellular region]	SimpleEntity	0
R-ALL-8855492	SCN(-) [extracellular region]	SimpleEntity	0
R-ALL-9625903	Peptidyl-Lys-NH2 [phagocytic vesicle lumen]	OtherEntity	0
R-ALL-9625899	Peptidyl-Lys-NHCl [phagocytic vesicle lumen]	OtherEntity	0
R-ALL-6789104	Lipid-Cl [plasma membrane]	OtherEntity	0
R-ALL-6788977	nitryl chloride [phagocytic vesicle lumen]	SimpleEntity	0
R-ALL-6788963	Unsaturated lipid [plasma membrane]	OtherEntity	0
R-ALL-9625918	Peptidyl-Lys-NCl2 [phagocytic vesicle lumen]	OtherEntity	0
R-ALL-9626213	Peptidyl-Cys-SSCN [extracellular region]	OtherEntity	0
R-ALL-9626215	Peptidyl-Cys-SH [extracellular region]	OtherEntity	0
R-ALL-9625544	Peptidyl-Cys-SCl [phagocytic vesicle lumen]	OtherEntity	0
R-ALL-9626211	Peptidyl-Cys-SOH [phagocytic vesicle lumen]	OtherEntity	0
R-ALL-9625549	Peptidyl-Cys-SH [phagocytic vesicle lumen]	OtherEntity	0
R-ALL-1500793	NO2 [cytosol]	SimpleEntity	0
R-ALL-6804041	N2O3 [cytosol]	SimpleEntity	0
R-ALL-1470070	hydroperoxyl [phagocytic vesicle lumen]	SimpleEntity	0
R-ALL-1222480	NO [phagocytic vesicle lumen]	SimpleEntity	0
R-ALL-1169114	OH- [cytosol]	SimpleEntity	0
R-ALL-111736	Fe3+ [cytosol]	SimpleEntity	0
R-ALL-5333776	hydroxyl [cytosol]	SimpleEntity	0
R-ALL-29408	H2O2 [cytosol]	SimpleEntity	0
R-ALL-1131160	O2- [cytoplasm]	SimpleEntity	0
R-ALL-1132121	H2O2 [cytoplasm]	SimpleEntity	0
R-ALL-6789025	peptide:Fe3S4 [cytoplasm]	Complex	0
R-ALL-6789027	peptide:Fe4S4 [cytoplasm]	Complex	0
R-ALL-1132304	H+ [cytoplasm]	SimpleEntity	0
R-ALL-1475048	hydroperoxyl [cytosol]	SimpleEntity	0
R-ALL-6789097	Lipid radical [plasma membrane]	OtherEntity	0
R-ALL-6789035	Lipid-OOH [plasma membrane]	OtherEntity	0
R-ALL-1222500	Peptide-Methionine [cytosol]	OtherEntity	0
R-ALL-1222379	Nitrite [cytosol]	SimpleEntity	0
R-ALL-1222452	Peptide-Methionine (S)-Sulfoxide [cytosol]	OtherEntity	0
R-ALL-3702135	Peroxynitrite [host cell cytosol]	SimpleEntity	0
R-ALL-6804015	Peptidyl-Cys-SH [cytosol]	OtherEntity	0
R-ALL-8948179	Peptidyl-Cys-SOH [cytosol]	OtherEntity	0
R-ALL-1131748	deoxyadenosine [cytoplasm]	SimpleEntity	0
R-ALL-6789053	8,5'-cdG [cytoplasm]	SimpleEntity	0
R-ALL-6789106	8,5'-cdA [cytoplasm]	SimpleEntity	0
R-ALL-6789143	dG [cytoplasm]	SimpleEntity	0
R-ALL-1222525	NO+ [cytosol]	SimpleEntity	0
R-ALL-71185	heme [cytosol]	SimpleEntity	0
R-ALL-917795	FeHM [cytosol]	SimpleEntity	0
R-ALL-1222651	GSNO [cytosol]	SimpleEntity	0
R-ALL-29450	GSH [cytosol]	SimpleEntity	0
R-ALL-6803975	N2O3 [phagocytic vesicle lumen]	SimpleEntity	0
R-ALL-8942053	Peroxynitrite [phagocytic vesicle lumen]	SimpleEntity	0
R-ALL-6804036	Peptidyl-Cys-SNO [cytosol]	OtherEntity	0
R-ALL-113528	CO2 [cytosol]	SimpleEntity	0
R-ALL-8942070	nitrosoperoxycarbonate [cytosol]	SimpleEntity	0
R-ALL-6804043	HNO2 [phagocytic vesicle lumen]	SimpleEntity	0
PDIA3	PDIA3	EntityWithAccessionedSequence	1
R-HSA-983119	MHC class I HC:Calnexin/BiP:Erp57 [integral component of lumenal side of endoplasmic reticulum membrane]	Complex	0
R-HSA-983116	monoglucosylated MHC class I HC:Calnexin/BiP [integral component of lumenal side of endoplasmic reticulum membrane]	Complex	0
R-HSA-983120	monoglucosylated MHC class I HC [integral component of lumenal side of endoplasmic reticulum membrane]	Complex	0
CANX	CANX	EntityWithAccessionedSequence	1
HSPA5	HSPA5	EntityWithAccessionedSequence	1
R-HSA-983121	MHC:B2M peptide loading complex [endoplasmic reticulum membrane]	Complex	0
R-HSA-8951496	Antigenic peptide:MHC:B2M peptide loading complex [endoplasmic reticulum membrane]	Complex	0
R-ALL-983033	Antigen peptide [endoplasmic reticulum lumen]	SimpleEntity	0
R-ALL-983034	oligopeptide fragment [endoplasmic reticulum lumen]	SimpleEntity	0
R-ALL-8943716	L-amino acid [endoplasmic reticulum lumen]	SimpleEntity	0
R-ALL-983032	oligopeptide fragment (8-16aa) [cytosol]	SimpleEntity	0
R-ALL-983123	K48polyUb-antigenic substrate [cytosol]	OtherEntity	0
R-ALL-8942986	L-amino acid [cytosol]	SimpleEntity	0
R-ALL-983036	precursor peptide fragment (>16 aa) [cytosol]	SimpleEntity	0
R-HSA-983134	E3:K48-polyubiquitinated substrate [cytosol]	Complex	0
RNF144B	RNF144B	EntityWithAccessionedSequence	1
UBR2	UBR2	EntityWithAccessionedSequence	1
MIB2	MIB2	EntityWithAccessionedSequence	1
DTX3L	DTX3L	EntityWithAccessionedSequence	1
RNF19B	RNF19B	EntityWithAccessionedSequence	1
HERC5	HERC5	EntityWithAccessionedSequence	1
SIAH1	SIAH1	EntityWithAccessionedSequence	1
SMURF2	SMURF2	EntityWithAccessionedSequence	1
SIAH2	SIAH2	EntityWithAccessionedSequence	1
R-HSA-976110	SCF E3 ubiquitin ligase [cytosol]	Complex	0
TRIP12	TRIP12	EntityWithAccessionedSequence	1
RNF115	RNF115	EntityWithAccessionedSequence	1
LONRF1	LONRF1	EntityWithAccessionedSequence	1
WSB1	WSB1	EntityWithAccessionedSequence	1
HERC6	HERC6	EntityWithAccessionedSequence	1
HECTD2	HECTD2	EntityWithAccessionedSequence	1
RBCK1	RBCK1	EntityWithAccessionedSequence	1
MYLIP	MYLIP	EntityWithAccessionedSequence	1
RNF19A	RNF19A	EntityWithAccessionedSequence	1
RNF217	RNF217	EntityWithAccessionedSequence	1
RNF213	RNF213	EntityWithAccessionedSequence	1
SPSB1	SPSB1	EntityWithAccessionedSequence	1
RLIM	RLIM	EntityWithAccessionedSequence	1
FBXL4	FBXL4	EntityWithAccessionedSequence	1
CUL1	CUL1	EntityWithAccessionedSequence	1
UNKL	UNKL	EntityWithAccessionedSequence	1
TRIM36	TRIM36	EntityWithAccessionedSequence	1
ZNRF2	ZNRF2	EntityWithAccessionedSequence	1
ZNRF1	ZNRF1	EntityWithAccessionedSequence	1
NEDD4L	NEDD4L	EntityWithAccessionedSequence	1
RNF114	RNF114	EntityWithAccessionedSequence	1
RBBP6	RBBP6	EntityWithAccessionedSequence	1
TRIM69	TRIM69	EntityWithAccessionedSequence	1
VPRBP	VPRBP	EntityWithAccessionedSequence	1
ARIH2	ARIH2	EntityWithAccessionedSequence	1
PJA1	PJA1	EntityWithAccessionedSequence	1
HECTD3	HECTD3	EntityWithAccessionedSequence	1
PJA2	PJA2	EntityWithAccessionedSequence	1
NEDD4	NEDD4	EntityWithAccessionedSequence	1
R-HSA-976123	APC/C E3 ligase complex [cytosol]	Complex	0
RNF6	RNF6	EntityWithAccessionedSequence	1
RNF123	RNF123	EntityWithAccessionedSequence	1
RNF34	RNF34	EntityWithAccessionedSequence	1
MGRN1	MGRN1	EntityWithAccessionedSequence	1
STUB1	STUB1	EntityWithAccessionedSequence	1
R-HSA-976101	RBX1:CUL3:BTB [cytosol]	Complex	0
SMURF1	SMURF1	EntityWithAccessionedSequence	1
HERC2	HERC2	EntityWithAccessionedSequence	1
RNF4	RNF4	EntityWithAccessionedSequence	1
PARK2	PARK2	EntityWithAccessionedSequence	1
RNF41	RNF41	EntityWithAccessionedSequence	1
RNF25	RNF25	EntityWithAccessionedSequence	1
RNF220	RNF220	EntityWithAccessionedSequence	1
RNF111	RNF111	EntityWithAccessionedSequence	1
R-HSA-976109	RNF7 (RBX2):CUL5:EloB/C:ASB [cytosol]	Complex	0
SH3RF1	SH3RF1	EntityWithAccessionedSequence	1
TRIM39	TRIM39	EntityWithAccessionedSequence	1
UFL1	UFL1	EntityWithAccessionedSequence	1
TRAF7	TRAF7	EntityWithAccessionedSequence	1
TRIM71	TRIM71	EntityWithAccessionedSequence	1
TRIM41	TRIM41	EntityWithAccessionedSequence	1
RNF14	RNF14	EntityWithAccessionedSequence	1
R-HSA-976093	RBX1-CUL2-EloB,C-VHL [cytosol]	Complex	0
LTN1	LTN1	EntityWithAccessionedSequence	1
HECTD1	HECTD1	EntityWithAccessionedSequence	1
GAN	GAN	EntityWithAccessionedSequence	1
LRRC41	LRRC41	EntityWithAccessionedSequence	1
UBE3C	UBE3C	EntityWithAccessionedSequence	1
RCHY1	RCHY1	EntityWithAccessionedSequence	1
RNF182	RNF182	EntityWithAccessionedSequence	1
RNF138	RNF138	EntityWithAccessionedSequence	1
CBLB	CBLB	EntityWithAccessionedSequence	1
DET1	DET1	EntityWithAccessionedSequence	1
LRSAM1	LRSAM1	EntityWithAccessionedSequence	1
DZIP3	DZIP3	EntityWithAccessionedSequence	1
FBXO44	FBXO44	EntityWithAccessionedSequence	1
UBE3A	UBE3A	EntityWithAccessionedSequence	1
UBE4A	UBE4A	EntityWithAccessionedSequence	1
SPSB4	SPSB4	EntityWithAccessionedSequence	1
TRIM63	TRIM63	EntityWithAccessionedSequence	1
R-HSA-976147	RBX1-CUL5-EloB/C-SOCS [cytosol]	Complex	0
LRR1	LRR1	EntityWithAccessionedSequence	1
MKRN1	MKRN1	EntityWithAccessionedSequence	1
UBE3B	UBE3B	EntityWithAccessionedSequence	1
UBR1	UBR1	EntityWithAccessionedSequence	1
FBXO27	FBXO27	EntityWithAccessionedSequence	1
FBXO17	FBXO17	EntityWithAccessionedSequence	1
WWP1	WWP1	EntityWithAccessionedSequence	1
UBOX5	UBOX5	EntityWithAccessionedSequence	1
TRIM11	TRIM11	EntityWithAccessionedSequence	1
TRIM9	TRIM9	EntityWithAccessionedSequence	1
UBE3D	UBE3D	EntityWithAccessionedSequence	1
CBLL2	CBLL2	EntityWithAccessionedSequence	1
HERC4	HERC4	EntityWithAccessionedSequence	1
UBAC1	UBAC1	EntityWithAccessionedSequence	1
RNF130	RNF130	EntityWithAccessionedSequence	1
RNF126	RNF126	EntityWithAccessionedSequence	1
SPSB2	SPSB2	EntityWithAccessionedSequence	1
LNX1	LNX1	EntityWithAccessionedSequence	1
TRIM37	TRIM37	EntityWithAccessionedSequence	1
MEX3C	MEX3C	EntityWithAccessionedSequence	1
HERC1	HERC1	EntityWithAccessionedSequence	1
R-HSA-976079	RBX1:CUL5:EloB/C:LRRC41 [cytosol]	Complex	0
HACE1	HACE1	EntityWithAccessionedSequence	1
KLHL11	KLHL11	EntityWithAccessionedSequence	1
TRAIP	TRAIP	EntityWithAccessionedSequence	1
R-HSA-976074	RBX1:CUL7:SKP1:FBXW8:GLMN [cytosol]	Complex	0
HERC3	HERC3	EntityWithAccessionedSequence	1
BTBD1	BTBD1	EntityWithAccessionedSequence	1
TRIM50	TRIM50	EntityWithAccessionedSequence	1
AREL1	AREL1	EntityWithAccessionedSequence	1
HECW2	HECW2	EntityWithAccessionedSequence	1
R-HSA-976165	Ubiquitin:E2 conjugating enzymes [cytosol]	Complex	0
UBE2A	UBE2A	EntityWithAccessionedSequence	1
UBE2E1	UBE2E1	EntityWithAccessionedSequence	1
UBE2R2	UBE2R2	EntityWithAccessionedSequence	1
UBE2L3	UBE2L3	EntityWithAccessionedSequence	1
UBE2Q1	UBE2Q1	EntityWithAccessionedSequence	1
UBE2E2	UBE2E2	EntityWithAccessionedSequence	1
UBE2G1	UBE2G1	EntityWithAccessionedSequence	1
UBE2C	UBE2C	EntityWithAccessionedSequence	1
UBE2V2	UBE2V2	EntityWithAccessionedSequence	1
UBE2J1	UBE2J1	EntityWithAccessionedSequence	1
UBA7	UBA7	EntityWithAccessionedSequence	1
UBE2S	UBE2S	EntityWithAccessionedSequence	1
UBE2D4	UBE2D4	EntityWithAccessionedSequence	1
UBE2Q2	UBE2Q2	EntityWithAccessionedSequence	1
UBE2Z	UBE2Z	EntityWithAccessionedSequence	1
UBE2G2	UBE2G2	EntityWithAccessionedSequence	1
UBE2O	UBE2O	EntityWithAccessionedSequence	1
UBE2H	UBE2H	EntityWithAccessionedSequence	1
UBE2W	UBE2W	EntityWithAccessionedSequence	1
UBE2B	UBE2B	EntityWithAccessionedSequence	1
UBE2V1	UBE2V1	EntityWithAccessionedSequence	1
UBE2J2	UBE2J2	EntityWithAccessionedSequence	1
UBE2N	UBE2N	EntityWithAccessionedSequence	1
UBE2U	UBE2U	EntityWithAccessionedSequence	1
UBE2F	UBE2F	EntityWithAccessionedSequence	1
UBE2E3	UBE2E3	EntityWithAccessionedSequence	1
R-HSA-983131	E3:Ub:substrate [cytosol]	Complex	0
R-HSA-983126	Ag-substrate:E3:E2:Ub [cytosol]	Complex	0
R-ALL-983035	antigenic substrate [cytosol]	OtherEntity	0
R-HSA-976164	E1 bound ubiquitin [cytosol]	Complex	0
UBA1	UBA1	EntityWithAccessionedSequence	1
UBA6	UBA6	EntityWithAccessionedSequence	1
UBA5	UBA5	EntityWithAccessionedSequence	1
R-HSA-983136	MHC HC:B2M:Erp57 [integral component of lumenal side of endoplasmic reticulum membrane]	Complex	0
R-HSA-983113	TAP [endoplasmic reticulum membrane]	Complex	0
TAPBP	TAPBP	EntityWithAccessionedSequence	1
R-HSA-983323	BAP31 oligomer [integral component of lumenal side of endoplasmic reticulum membrane]	Polymer	0
CALR	CALR	EntityWithAccessionedSequence	1
R-HSA-203975	SEC23:SEC24 [cytosol]	Complex	0
R-HSA-203997	SAR1B:GTP:SEC23:SEC24 [endoplasmic reticulum membrane]	Complex	0
R-HSA-204003	SAR1B:GTP [endoplasmic reticulum membrane]	Complex	0
R-HSA-983416	Antigen peptide bound class I MHC [Golgi membrane]	Complex	0
R-HSA-198904	Antigen peptide bound class I MHC [plasma membrane]	Complex	0
R-HSA-983412	Antigen peptide bound class I MHC [ER to Golgi transport vesicle membrane]	Complex	0
SEC13	SEC13	EntityWithAccessionedSequence	1
SEC31A	SEC31A	EntityWithAccessionedSequence	1
SEC23A	SEC23A	EntityWithAccessionedSequence	1
R-HSA-203989	SAR1B:GDP [cytosol]	Complex	0
SEC24A	SEC24A	EntityWithAccessionedSequence	1
SEC24C	SEC24C	EntityWithAccessionedSequence	1
SEC24D	SEC24D	EntityWithAccessionedSequence	1
SEC24B	SEC24B	EntityWithAccessionedSequence	1
R-HSA-983418	COPII vesicle with MHC class I [ER to Golgi transport vesicle membrane]	Complex	0
R-HSA-983414	COPII vesicle with MHC class I [integral component of lumenal side of endoplasmic reticulum membrane]	Complex	0
R-HSA-983413	Sar1p:GTP:Sec23p:Sec24p:Ag bound MHC class I [integral component of lumenal side of endoplasmic reticulum membrane]	Complex	0
R-HSA-983114	Antigen peptide bound class I MHC [integral component of lumenal side of endoplasmic reticulum membrane]	Complex	0
R-HSA-983132	Antigen peptide bound class I MHC:BAP31 oligomer [integral component of lumenal side of endoplasmic reticulum membrane]	Complex	0
R-ALL-1236719	Exogenous soluble antigen [cytosol]	SimpleEntity	0
R-ALL-1236715	Exogenous soluble antigen [early endosome lumen]	SimpleEntity	0
R-HSA-1236929	MR:soluble antigen [early endosome membrane]	Complex	0
CD207	CD207	EntityWithAccessionedSequence	1
FCGR1A	FCGR1A	EntityWithAccessionedSequence	1
FCGR1B	FCGR1B	EntityWithAccessionedSequence	1
MRC2	MRC2	EntityWithAccessionedSequence	1
MRC1	MRC1	EntityWithAccessionedSequence	1
R-HSA-1236926	MR:soluble antigen [clathrin-coated endocytic vesicle membrane]	Complex	0
R-HSA-1236923	MR:soluble antigen [plasma membrane]	Complex	0
R-ALL-1236720	Exogenous soluble antigen [extracellular region]	SimpleEntity	0
R-ALL-8943711	L-amino acid [early endosome lumen]	SimpleEntity	0
R-ALL-1236722	precursor peptide fragment (>16 aa) [early endosome lumen]	SimpleEntity	0
R-HSA-1236934	Antigen peptide bound class I MHC [early endosome membrane]	Complex	0
R-ALL-1236727	Antigen peptide [early endosome lumen]	SimpleEntity	0
R-HSA-1236930	Class I MHC:B2M [early endosome membrane]	Complex	0
R-ALL-1236713	partially digested Ag [phagolysosome]	OtherEntity	0
R-ALL-1236718	partially digested Ag [cytosol]	OtherEntity	0
R-ALL-1236716	Exogenous Particulate antigen (Ag) [phagolysosome]	OtherEntity	0
R-ALL-1236714	Exogenous Particulate antigen (Ag) [phagocytic vesicle]	OtherEntity	0
R-HSA-1236920	Particulate Ag:DC receptors [plasma membrane]	Complex	0
R-HSA-1236906	alphaVbeta5 [phagocytic vesicle]	Complex	0
R-HSA-1299497	Integrin alphaVbeta5 [plasma membrane]	Complex	0
R-ALL-1236726	Exogenous Particulate antigen (Ag) [extracellular region]	OtherEntity	0
R-HSA-8863933	Class I MHC HC:B2M:Erp57 [recycling endosome membrane]	Complex	0
R-HSA-1236922	Class I MHC HC:B2M:Erp57 [phagocytic vesicle membrane]	Complex	0
R-HSA-8863972	p-S95-SNAP23:VAMP8,VAMP3 [phagocytic vesicle membrane]	Complex	0
VAMP3	VAMP3	EntityWithAccessionedSequence	1
R-HSA-8951594	CALR:SEC22B:STX4:TAP:TAPBP [phagocytic vesicle membrane]	Complex	0
R-HSA-1236915	TAP [phagocytic vesicle membrane]	Complex	0
R-HSA-8863847	SEC22B:STX4 [phagocytic vesicle membrane]	Complex	0
R-HSA-8863936	TAP [endoplasmic reticulum-Golgi intermediate compartment membrane]	Complex	0
SEC22B	SEC22B	EntityWithAccessionedSequence	1
R-ALL-1236918	K48polyUb-partially digested Ag [cytosol]	OtherEntity	0
R-ALL-1236721	oligopeptide fragment [phagocytic vesicle]	OtherEntity	0
R-HSA-1236931	Ag peptide bound class I MHC [phagocytic vesicle membrane]	Complex	0
R-ALL-1236709	O2 [phagolysosome]	SimpleEntity	0
R-ALL-2000345	O2.- [phagolysosome]	SimpleEntity	0
R-ALL-2000349	H+ [phagolysosome]	SimpleEntity	0
R-ALL-2000348	NADP+ [phagolysosome]	SimpleEntity	0
R-ALL-2000347	NADPH [phagolysosome]	SimpleEntity	0
R-ALL-8955634	oligopeptide fragment (3-7aa) [cytosol]	SimpleEntity	0
R-ALL-5621138	TDM [plasma membrane]	SimpleEntity	0
R-HSA-5621144	CLEC4E:FCER1G dimer:TDM,alpha-mannan [plasma membrane]	Complex	0
R-ALL-5621136	alpha-mannan [plasma membrane]	SimpleEntity	0
R-HSA-5621137	CLEC4E:FCER1G dimer [plasma membrane]	Complex	0
R-HSA-5621146	CLEC6A:FCER1G dimer:alpha-mannan [plasma membrane]	Complex	0
R-HSA-5621147	CLEC6A:p-Y65,Y76-FCER1G dimer:alpha-mannan [plasma membrane]	Complex	0
R-HSA-5621133	CLEC4E:p-Y65,Y76-FCER1G dimer:TDM,alpha-mannan [plasma membrane]	Complex	0
R-HSA-5621143	CLEC6A:FCER1G dimer [plasma membrane]	Complex	0
R-HSA-5621148	CLEC4D:FCER1G dimer [plasma membrane]	Complex	0
R-HSA-5621151	CLEC4D:FCER1G dimer:TDM [plasma membrane]	Complex	0
R-HSA-5621149	pathogens:CLEC6A,CLEC4E:p-Y65,Y76-FCER1G dimer:SYK [plasma membrane]	Complex	0
R-HSA-5621160	pathogens:CLEC6A,CLEC4E:p-Y65,Y76-FCER1G dimer:p-6Y-SYK [plasma membrane]	Complex	0
R-HSA-5621158	pathogens:CLEC6A,CLEC4E:p-Y65,Y76-FCER1G dimer:p-6Y-SYK:p-Y753,Y759-PLCG2 [plasma membrane]	Complex	0
R-HSA-5621157	pathogens:CLEC6A,CLEC4E:p-Y65,Y76-FCER1G dimer:p-6Y-SYK:PLCG2 [plasma membrane]	Complex	0
env	ENV [viral envelope]	EntityWithAccessionedSequence	0
R-HSA-5621150	CLEC4A:HIV gp120,HCV gpE2 [plasma membrane]	Complex	0
Genome polyprotein	HCV Genome polyprotein [viral envelope]	EntityWithAccessionedSequence	0
CLEC4A	CLEC4A	EntityWithAccessionedSequence	1
CLEC10A	CLEC10A	EntityWithAccessionedSequence	1
R-HSA-8858485	CLEC10A:Tn antigens [plasma membrane]	Complex	0
MUC12	MUC12	EntityWithAccessionedSequence	1
MUC17	MUC17	EntityWithAccessionedSequence	1
MUCL1	MUCL1	EntityWithAccessionedSequence	1
MUC5B	MUC5B	EntityWithAccessionedSequence	1
MUC3A	MUC3A	EntityWithAccessionedSequence	1
MUC1	MUC1	EntityWithAccessionedSequence	1
MUC15	MUC15	EntityWithAccessionedSequence	1
MUC20	MUC20	EntityWithAccessionedSequence	1
MUC7	MUC7	EntityWithAccessionedSequence	1
MUC4	MUC4	EntityWithAccessionedSequence	1
MUC16	MUC16	EntityWithAccessionedSequence	1
MUC2	MUC2	EntityWithAccessionedSequence	1
MUC19	MUC19	EntityWithAccessionedSequence	1
MUC3B	MUC3B	EntityWithAccessionedSequence	1
MUC21	MUC21	EntityWithAccessionedSequence	1
MUC13	MUC13	EntityWithAccessionedSequence	1
MUC6	MUC6	EntityWithAccessionedSequence	1
MUC5AC	MUC5AC	EntityWithAccessionedSequence	1
R-HSA-5621155	CLEC4C:FCER1G dimer:HIV gp120,HCV gp E2 [plasma membrane]	Complex	0
R-HSA-5621153	CLEC4C:FCER1G dimer [plasma membrane]	Complex	0
R-HSA-5607690	Active NIK:p-S176,180-IKKA dimer:p100:RELB [cytosol]	Complex	0
R-HSA-5607698	Active NIK:p-S176,180-IKKA dimer:p-7S-p100:RELB [cytosol]	Complex	0
R-HSA-5668502	TNFA trimer:TNFR2 [plasma membrane]	Complex	0
R-HSA-3371351	TNF(1-233) trimer [plasma membrane]	Complex	0
R-HSA-5668423	TNFA trimer:TNFR2 trimer [plasma membrane]	Complex	0
R-HSA-5668435	cIAP1,2:TRAF2:TRAF3:NIK [cytosol]	Complex	0
R-HSA-5668447	TNFA:TNFR2 heterotrimer:cIAP1,2:TRAF2:TRAF3:NIK [plasma membrane]	Complex	0
R-HSA-5668433	TNFSF:TNFRSF heterotrimer:K63polyUb-cIAP1,2:TRAF2:TRAF3:NIK [plasma membrane]	Complex	0
R-HSA-5676555	3xFn14:TWEAK:cIAP1,2:TRAF2:TRAF3:NIK [plasma membrane]	Complex	0
R-HSA-5676557	3xRANK:RANKL,sRANKL trimer:cIAP1,2:TRAF2:TRAF3:NIK [plasma membrane]	Complex	0
R-HSA-5676556	CD40:CD40L trimer:cIAP1,2:TRAF2:TRAF3:NIK [plasma membrane]	Complex	0
R-HSA-5676558	3xLTBR:lymphotoxin,TNFSF14 trimer:cIAP1,2:TRAF2:TRAF3:NIK [plasma membrane]	Complex	0
R-HSA-5676561	3xBAFFR:BAFF trimer:TRAF3:NIK [plasma membrane]	Complex	0
R-HSA-5668442	TNFSF:TNFRSF heterotrimer:TRAF2:K63polyUb-cIAP1,2:K48polyUb-TRAF3:NIK [plasma membrane]	Complex	0
R-HSA-5668475	TRAF1:TRAF2:K63polyUb-cIAP1,2 [cytosol]	Complex	0
R-HSA-5675977	3xFN14:sTWEAK,TWEAK homotrimer [plasma membrane]	Complex	0
R-HSA-5676540	3xBAFFR:BAFF trimer [plasma membrane]	Complex	0
R-HSA-199402	CD40:CD40L trimer [plasma membrane]	Complex	0
R-HSA-5676545	3xLTBR:lymphotoxin,TNFSF14 trimer [plasma membrane]	Complex	0
R-HSA-5676546	3xRANK:RANKL,sRANKL trimer [plasma membrane]	Complex	0
R-HSA-5607703	p100:RELB [cytosol]	Complex	0
R-HSA-5607699	p52:RELB [cytosol]	Complex	0
R-HSA-5607679	p52:RELB [nucleoplasm]	Complex	0
R-HSA-5607705	IKKA dimer [cytosol]	Complex	0
CCL17	CCL17	EntityWithAccessionedSequence	1
CCL22	CCL22	EntityWithAccessionedSequence	1
R-HSA-5660974	p-S276-RELA:RELB [nucleoplasm]	Complex	0
R-HSA-5660654	MALT1:active caspase-8 [cytosol]	Complex	0
R-HSA-5660651	active caspase-8  [cytosol]	Complex	0
R-HSA-5660653	MALT1 oligomers:active caspase-8:ASC [cytosol]	Complex	0
RAF1	RAF1	EntityWithAccessionedSequence	1
R-HSA-5624478	p21 RAS:GTP:RAF1 [plasma membrane]	Complex	0
R-HSA-5621611	CD209:ManLAM [plasma membrane]	Complex	0
CD209	CD209	EntityWithAccessionedSequence	1
R-ALL-5621607	ManLAM [plasma membrane]	SimpleEntity	0
R-HSA-5624470	p21 RAS:GTP:p-S338-RAF1 [plasma membrane]	Complex	0
R-HSA-5624477	p21 RAS:GTP:p-S338,Y340,Y341-RAF1 [plasma membrane]	Complex	0
R-HSA-5621570	CD209:ICAM2 [plasma membrane]	Complex	0
RELB	RELB	EntityWithAccessionedSequence	1
RELA	RELA	EntityWithAccessionedSequence	1
R-HSA-5624488	NFKB1:p-S276-RELA [nucleoplasm]	Complex	0
R-ALL-113560	Ac-CoA [nucleoplasm]	SimpleEntity	0
R-ALL-2485002	CoA-SH [nucleoplasm]	SimpleEntity	0
R-HSA-5660657	NFKB1:p-S276,5AcK-RELA:p300/CBP [nucleoplasm]	Complex	0
R-HSA-5660656	NFKB1:p-S276-RELA:p300/CBP [nucleoplasm]	Complex	0
R-HSA-5621572	CD209:ICAM3:Ca+2 [plasma membrane]	Complex	0
CFI	CFI	EntityWithAccessionedSequence	1
R-HSA-976749	CFI [extracellular region]	Complex	0
CFH	CFH	EntityWithAccessionedSequence	1
R-HSA-976755	CFH:C3b [extracellular region]	Complex	0
R-HSA-976770	CFI:CFH:C3b [extracellular region]	Complex	0
R-HSA-976805	iC3b [extracellular region]	Complex	0
R-ALL-1006146	Host cell surface [plasma membrane]	Complex	0
R-HSA-1006173	CFH:Host cell surface [plasma membrane]	Complex	0
R-HSA-977596	Cell surface:FH,FHR3:C3b [plasma membrane]	Complex	0
CFHR3	CFHR3	EntityWithAccessionedSequence	1
R-HSA-977365	CFI:CFH,FHR3:C3b [plasma membrane]	Complex	0
R-HSA-8852842	CFI:CFH,FHR3:iC3b [plasma membrane]	Complex	0
R-HSA-8853246	CR2:C3d,C3dg,iC3b [plasma membrane]	Complex	0
R-HSA-8853254	CR2:C3d,C3dg,iC3b:CD19:CD81 [plasma membrane]	Complex	0
R-HSA-8853249	CD19:CD81 [plasma membrane]	Complex	0
CD46	CD46	EntityWithAccessionedSequence	1
R-HSA-981623	CD46:Cell surface:C3b [plasma membrane]	Complex	0
R-HSA-173708	C5b:C6:C7 [extracellular region]	Complex	0
R-HSA-8852569	CLU:C5b:C6:C7, C8, C9 [extracellular region]	Complex	0
C9	C9	EntityWithAccessionedSequence	1
R-HSA-173713	C8 [extracellular region]	Complex	0
R-HSA-6810665	CLU [extracellular region]	Complex	0
R-HSA-977380	iC3b [plasma membrane]	Complex	0
CR2	CR2	EntityWithAccessionedSequence	1
SERPING1	SERPING1	EntityWithAccessionedSequence	1
R-HSA-8959916	Antigen:IgG:C1Q:2xActivated C1R:2xActivated C1S [plasma membrane]	Complex	0
R-HSA-8959915	Antigen:IgG:C1Q:2xActivated C1R:SERPING1:2xActivated C1S:SERPING1 [extracellular region]	Complex	0
R-HSA-173579	C1Q [extracellular region]	Complex	0
R-HSA-8959919	Activated C1R:SERPING1 [extracellular region]	Complex	0
R-HSA-8959917	Activated C1S:SERPING1 [extracellular region]	Complex	0
R-HSA-2530426	CD59:C5b-C9 [plasma membrane]	Complex	0
R-HSA-173722	C5b:C6:C7:C8 [plasma membrane]	Complex	0
R-HSA-173719	C5b:C6:C7 [plasma membrane]	Complex	0
R-HSA-173711	C5b:C6 [extracellular region]	Complex	0
C7	C7	EntityWithAccessionedSequence	1
C6	C6	EntityWithAccessionedSequence	1
R-HSA-981669	CD46:Cell surface:C4b [plasma membrane]	Complex	0
R-HSA-981635	CR1:C3b [plasma membrane]	Complex	0
R-HSA-977599	CFI:CD46, CR1:C4b, C3b complexes [plasma membrane]	Complex	0
R-HSA-981675	CR1:C4b [plasma membrane]	Complex	0
R-HSA-981651	CR1:C4bC2a [plasma membrane]	Complex	0
R-HSA-981686	CR1:C3bBb [plasma membrane]	Complex	0
R-HSA-981709	C4B-derived C4c [extracellular region]	Complex	0
R-HSA-981502	C4A-derived C4c [extracellular region]	Complex	0
R-HSA-2855048	deamidated-Q1013-C4B-derived C4b [extracellular region]	Complex	0
R-HSA-2855050	deamidated-Q1013-C4A-derived C4b [extracellular region]	Complex	0
R-HSA-2530442	VTN:C5b:C6:C7:C8:C9 [extracellular region]	Complex	0
R-HSA-2530437	VTN:C5b:C6:C7 [extracellular region]	Complex	0
C5AR2	C5AR2	EntityWithAccessionedSequence	1
R-HSA-964812	C5AR2:C5AR2 ligands [plasma membrane]	Complex	0
R-HSA-977373	Cell surface:CFH, CFHR3:C3bBb [plasma membrane]	Complex	0
R-HSA-981633	C4b-binding protein:Factor I [plasma membrane]	Complex	0
R-HSA-981649	C4b-binding protein [plasma membrane]	Complex	0
R-HSA-981642	C4-binding protein:C4b [plasma membrane]	Complex	0
R-HSA-3266508	CR1:iC3b [plasma membrane]	Complex	0
R-HSA-3266497	C3c [extracellular region]	Complex	0
R-HSA-981620	CD55:C4bC2a [plasma membrane]	Complex	0
R-HSA-981652	CD55:C3bBb [plasma membrane]	Complex	0
R-HSA-981684	CD55:C3b [plasma membrane]	Complex	0
R-HSA-981639	CD55:C4b [plasma membrane]	Complex	0
R-HSA-981663	C4 binding protein:C4bC2a [plasma membrane]	Complex	0
R-HSA-8851427	Cell surface:C3b:CFHR dimers [plasma membrane]	Complex	0
R-HSA-8851450	CFHR2 dimer [extracellular region]	Complex	0
R-HSA-8851444	CFHR4 dimer [extracellular region]	Complex	0
R-HSA-8851428	CFHR5 dimer [extracellular region]	Complex	0
R-HSA-8851431	CFHR1 dimer [extracellular region]	Complex	0
R-HSA-8851454	CFHR3 dimer [extracellular region]	Complex	0
R-HSA-8852717	C5bT [extracellular region]	Complex	0
R-HSA-981655	C4 binding protein:protein S [plasma membrane]	Complex	0
PROS1	PROS1	EntityWithAccessionedSequence	1
VTN	VTN	EntityWithAccessionedSequence	1
R-HSA-173728	Membrane Attack Complex [plasma membrane]	Complex	0
CAPZA2	CAPZA2	EntityWithAccessionedSequence	1
R-HSA-879368	F-actin capping protein fragment TRTK12:S100B homodimer [extracellular region]	Complex	0
CAPZA1	CAPZA1	EntityWithAccessionedSequence	1
R-HSA-879449	S100B homodimer [extracellular region]	Complex	0
AGER	AGER	EntityWithAccessionedSequence	1
SAA1	SAA1	EntityWithAccessionedSequence	1
R-ALL-879479	AGE adducts:Peptide [extracellular region]	Complex	0
R-HSA-879439	S100A12 dimer [extracellular region]	Complex	0
R-HSA-879489	AGE adducts:Peptide:AGER-1,2,3 [plasma membrane]	Complex	0
PRKCSH	PRKCSH	EntityWithAccessionedSequence	1
R-HSA-879427	AGER ligands:AGER:ERK [plasma membrane]	Complex	0
MAPK3	MAPK3	EntityWithAccessionedSequence	1
R-HSA-1679007	N-ter TLR9 dimer [endolysosome membrane]	Complex	0
R-HSA-187884	fl-TLR9:unmethylated CpG DNA [endosome membrane]	Complex	0
R-HSA-1679574	N-ter TLR9 dimer [endosome membrane]	Complex	0
R-HSA-1679094	N-ter TLR9 dimer:unmethylated CpG DNA [endosome membrane]	Complex	0
R-ALL-9678628	HCQ [cytosol]	ChemicalDrug	0
R-HSA-9678655	C-ter TLR9 dimer:HCQ [endosome membrane]	Complex	0
R-HSA-975174	K63-linked poly-Ub-IRF7:TRAF6:p-3S,3T-IRAK1:p-S,2T-IRAK4:oligo-MyD88:activated TLR7/8 or 9. [endosome membrane]	Complex	0
R-HSA-975099	p-IRAK2:K63-linked pUb oligo-TRAF6:free K63 pUb:TAK1 complex [endosome membrane]	Complex	0
R-HSA-975171	p-IRAK2:K63-linked pUb oligo-TRAF6:free K63-linked pUb:p-TAK1complex [endosome membrane]	Complex	0
R-HSA-975143	TRAF6:hp-IRAK1:Pellino [endosome membrane]	Complex	0
R-HSA-975150	TRAF6:hp-IRAK1 [endosome membrane]	Complex	0
R-HSA-975166	p-Pellino:hp-IRAK1:TRAF6 [endosome membrane]	Complex	0
R-HSA-975172	K63-linked poly-Ub-p-3S,3T-IRAK1:TRAF6 [endosome membrane]	Complex	0
R-HSA-975121	TRAF6:K63-linked polyUb p-IRAK1:IKK complex [endosome membrane]	Complex	0
R-HSA-9678617	C-ter TLR7 dimer:HCQ [endosome membrane]	Complex	0
R-HSA-9013984	TRAF3:TICAM1:viral dsRNA:TLR3 [endosome membrane]	Complex	0
R-HSA-9013981	activated TLR3:TRIF:K63polyUb-TRAF3:K63polyUb-TANK:p-TBK1/p-IKKE:IRF3/IRF7 [endosome membrane]	Complex	0
R-HSA-9013982	activated TLR3:TRIF:K63polyUb-TRAF3:K63polyUb-TANK:p-TBK1/p-IKKi [endosome membrane]	Complex	0
R-HSA-9013976	K63pUb-TANK:K63pUb-TRAF3:TICAM1:TLR3:viral dsRNA [endosome membrane]	Complex	0
R-HSA-9013980	TANK:K63-poly-Ub-TRAF3:TICAM1:viral dsRNA:TLR3 [endosome membrane]	Complex	0
R-HSA-9013989	K63polyUb-TRAF3:TICAM1:activated TLR3 [endosome membrane]	Complex	0
R-HSA-9014322	SARM:TICAM1:viral dsRNA:TLR3 [endosome membrane]	Complex	0
R-HSA-9013960	viral dsRNA:TLR3:TICAM1:RIPK3 [endosome membrane]	Complex	0
R-HSA-9013961	viral dsRNA:TLR3:TICAM1:RIPK1:RIPK3 [endosome membrane]	Complex	0
R-HSA-9013891	activated TLR3:TRIF:RIP1:FADD:pro-caspase-8 [endosome membrane]	Complex	0
R-HSA-9013893	activated TLR3:TRIF:RIP1:FADD [endosome membrane]	Complex	0
R-HSA-9014341	viral dsRNA:TLR3:TICAM1:K63pUb-RIP1:CHUK:IKBKB:IKBKG [endosome membrane]	Complex	0
R-HSA-9014344	activated TLR3:TICAM1:K63pUb-RIP1 [endosome membrane]	Complex	0
R-HSA-2559438	LPS:CD14:CR3 [plasma membrane]	Complex	0
R-HSA-202755	Integrin alphaMbeta2 [plasma membrane]	Complex	0
R-HSA-2201299	TLR4:LY96:LPS:CD14 [endosome membrane]	Complex	0
SH2B1	SH2B1	EntityWithAccessionedSequence	1
R-HSA-1369118	PRLR ligands:p-Y611-PRLR:p-Y1007-JAK2 dimer:SHP2 [plasma membrane]	Complex	0
R-HSA-1369127	PRLR ligands:p-Y611-PRLR:p-Y1007-JAK2 dimer:p-SHP2 [plasma membrane]	Complex	0
R-HSA-1977946	PRLR ligands:p-S349-PRLR:JAK2 dimer [plasma membrane]	Complex	0
R-HSA-1370498	PRLR ligands:p-S349- PRLR:JAK2 dimer [endosome lumen]	Complex	0
JAML	JAML	EntityWithAccessionedSequence	1
R-HSA-198198	CXADR bound to JAML [plasma membrane]	Complex	0
CXADR	CXADR	EntityWithAccessionedSequence	1
R-HSA-912774	p(Y700,731,774)-CBL:CRK [cytosol]	Complex	0
CRK	CRK	EntityWithAccessionedSequence	1
CRKL	CRKL	EntityWithAccessionedSequence	1
R-HSA-912647	FYN-like kinases:p(Y731)-CBL:GRB2:p85-containing Class 1A PI3Ks [cytosol]	Complex	0
R-HSA-912623	FYN-like kinases:CBL:GRB2:p85-containing Class 1A PI3Ks [cytosol]	Complex	0
HCK	HCK	EntityWithAccessionedSequence	1
RAPGEF1	RAPGEF1	EntityWithAccessionedSequence	1
R-HSA-914209	p(Y700,731,774)-CBL:CRK:RAPGEF1 [cytosol]	Complex	0
R-HSA-912799	FYN-like kinases:p(Y731)-CBL:GRB2:Ubiquitinated p85-containing Class 1A PI3Ks [cytosol]	Complex	0
R-HSA-912755	p(Y700,731,774)-CBL:VAV1 [cytosol]	Complex	0
R-HSA-912760	B-cell linker protein:p(Y700,731,774)-CBL [cytosol]	Complex	0
BLNK	BLNK	EntityWithAccessionedSequence	1
R-HSA-914177	High affinity binding complex dimers of cytokine receptors using Bc, inactive JAK2, p(S589)-Bc:14-3-3 zeta:p85-containing Class 1A PI3Ks [plasma membrane]	Complex	0
R-HSA-914180	High affinity binding complex dimers of cytokine receptors using Bc, inactive JAK2, p(S589)-Bc:14-3-3 zeta [plasma membrane]	Complex	0
R-HSA-914171	High affinity GM-CSF receptor complex dimer, inactive JAK2, p(S585)-Bc [plasma membrane]	Complex	0
R-HSA-914168	High affinity IL-5 receptor complex dimer, inactive JAK2, p(S585)-Common beta chain [plasma membrane]	Complex	0
R-HSA-914175	High affinity IL-3 receptor complex dimer, inactive JAK2 [plasma membrane]	Complex	0
YWHAZ	YWHAZ	EntityWithAccessionedSequence	1
R-HSA-912729	TEC:VAV1 [cytosol]	Complex	0
R-HSA-914086	High affinity binding complex dimers of cytokine receptors using Bc, inactive JAK2,p(Y593,628)-Bc:SHP1, SHP2 [plasma membrane]	Complex	0
R-HSA-914028	SHP2:GRB2 [cytosol]	Complex	0
R-HSA-914049	High affinity binding complex dimers of cytokine receptors using Bc, inactive JAK2,p(Y593)-Bc:SHP1, SHP2 [plasma membrane]	Complex	0
R-HSA-9606788	Active FLT3:GRB2:p-Y-GAB2:PTPN11 [plasma membrane]	Complex	0
R-HSA-9604972	Active FLT3:PTPN11 [plasma membrane]	Complex	0
BRWD1	BRWD1	EntityWithAccessionedSequence	1
R-HSA-8865593	BRWD1:SMARCA4 [nucleoplasm]	Complex	0
SMARCA4	SMARCA4	EntityWithAccessionedSequence	1
R-HSA-8865622	2x(p-STAT5A,p-STAT5B):BRWD1 gene [nucleoplasm]	Complex	0
R-HSA-8865594	BRWD1:AcK(9,14,18,79)-p(S10,T11)-histone H3 [nucleoplasm]	Complex	0
H3C15	H3C15	EntityWithAccessionedSequence	1
H3C1	H3C1	EntityWithAccessionedSequence	1
R-HSA-9678695	IFNAR1:TYK2:TYK2 inhibitors [plasma membrane]	Complex	0
R-HSA-9678951	IFNAR2:JAK1:STAT2:JAK1,2 inhibitors [plasma membrane]	Complex	0
R-ALL-9717004	delgocitinib [cytosol]	ChemicalDrug	0
R-HSA-873810	IFNGR1:JAK1:INFGR2:JAK2 [plasma membrane]	Complex	0
R-HSA-9678548	IFNGR1:JAK1:INFGR2:JAK2:JAK1,2 inhibitors [plasma membrane]	Complex	0
R-HSA-9645118	Activators of STAT5:STAT5 [cytosol]	Complex	0
R-HSA-9698169	Active FLT3:GRB2:p-Y GAB2:PI3K [plasma membrane]	Complex	0
PIK3CA	PIK3CA	EntityWithAccessionedSequence	1
R-HSA-9706260	active FLT3:GRB10 [plasma membrane]	Complex	0
GRB10	GRB10	EntityWithAccessionedSequence	1
R-HSA-9706276	active FLT3:SYK [plasma membrane]	Complex	0
R-HSA-9609280	Active FLT3:HCK [plasma membrane]	Complex	0
R-HSA-9605257	Active FLT3:FYN [plasma membrane]	Complex	0
R-HSA-9706263	active FLT3:LCK [plasma membrane]	Complex	0
R-HSA-9706257	active FLT3:GRAP2 [plasma membrane]	Complex	0
R-HSA-9706252	active FLT3:CBL [plasma membrane]	Complex	0
R-HSA-9706245	Ub-pY FLT3:FLT3LG dimer [plasma membrane]	Complex	0
R-HSA-9706224	active FLT3:pY-CBL [plasma membrane]	Complex	0
R-HSA-9706273	active FLT3:SLA2 [plasma membrane]	Complex	0
SLA2	SLA2	EntityWithAccessionedSequence	1
R-HSA-9706242	Ub-pY FLT3:FLT3LG dimer [endosome membrane]	Complex	0
R-HSA-9698407	p-Y768,Y969 FLT3 dimer:FLT3LG dimer [plasma membrane]	Complex	0
R-HSA-9706270	active FLT3:SLA [plasma membrane]	Complex	0
SLA	SLA	EntityWithAccessionedSequence	1
R-HSA-9706249	active FLT3:ABL2 [plasma membrane]	Complex	0
ABL2	ABL2	EntityWithAccessionedSequence	1
R-HSA-9706226	active FLT3:SOCS2 [plasma membrane]	Complex	0
SOCS2	SOCS2	EntityWithAccessionedSequence	1
R-HSA-9706227	active FLT3:SOCS6 [plasma membrane]	Complex	0
SOCS6	SOCS6	EntityWithAccessionedSequence	1
R-HSA-9706255	active FLT3:CSK [plasma membrane]	Complex	0
R-HSA-9706266	active FLT3:SH2B3 [plasma membrane]	Complex	0
SH2B3	SH2B3	EntityWithAccessionedSequence	1
BCL2L11	BCL2L11	EntityWithAccessionedSequence	1
CDKN1B	CDKN1B	EntityWithAccessionedSequence	1
FOXO3	FOXO3	EntityWithAccessionedSequence	1
R-HSA-9706284	active FLT3:p-Y GRB10:PIK3R1 [plasma membrane]	Complex	0
R-HSA-9706279	active FLT3:p-Y GRB10 [plasma membrane]	Complex	0
R-HSA-9706282	active FLT3:p-Y GRB10:PI3K [plasma membrane]	Complex	0
R-HSA-354074	RAP1:GDP [plasma membrane]	Complex	0
R-HSA-354126	RAP1:GTP [plasma membrane]	Complex	0
R-ALL-30389	cAMP [cytosol]	SimpleEntity	0
R-HSA-392837	Rap1 cAMP-GEFs:cAMP [cytosol]	Complex	0
RAPGEF4	RAPGEF4	EntityWithAccessionedSequence	1
RAPGEF3	RAPGEF3	EntityWithAccessionedSequence	1
R-HSA-1169387	ISGylated host proteins [cytosol]	Complex	0
R-ALL-141681	polypeptide [cytosol]	OtherEntity	0
EIF2AK2	EIF2AK2	EntityWithAccessionedSequence	1
EIF4E2	EIF4E2	EntityWithAccessionedSequence	1
R-HSA-1678834	ISGylated 4EHP [cytosol]	Complex	0
R-HSA-1169383	ISG15:UBCH8:ISG15 E3 ligase [cytosol]	Complex	0
ARIH1	ARIH1	EntityWithAccessionedSequence	1
R-HSA-1169392	ISGylated NS1 [cytosol]	Complex	0
R-FLU-169143	NS1 dimer [cytosol]	Complex	0
R-HSA-1169385	ISG15:UBCH8 [cytosol]	Complex	0
R-HSA-1169390	ISG15:UBA7 [cytosol]	Complex	0
R-HSA-1678836	ISGylated 4EHP:mRNA [cytosol]	Complex	0
R-HSA-1678832	EIF4F [cytosol]	Complex	0
R-HSA-72585	eIF4F:mRNA [cytosol]	Complex	0
R-HSA-1169384	ISG15:NEDD4 [cytosol]	Complex	0
R-HSA-1169388	ISGylated Filamin B [cytosol]	Complex	0
FLNB	FLNB	EntityWithAccessionedSequence	1
R-HSA-184273	monoubiquitinated N-myristoyl GAG (P12493) protein [cytosol]	Complex	0
gag	N-myristoyl GAG (P12493) protein [cytosol]	EntityWithAccessionedSequence	0
R-HSA-1169382	ISGylated E2 conjugating enzymes [cytosol]	Complex	0
PPM1B	PPM1B	EntityWithAccessionedSequence	1
R-HSA-1169391	ISGylated PP2CB [cytosol]	Complex	0
R-HSA-8985050	OAS2:OAS2 ligand [cytosol]	Complex	0
R-HSA-8985031	OAS2:OAS2 ligand dimer [cytosol]	Complex	0
R-RSY-8985053	RSV dsRNA intermediate form [cytosol]	GenomeEncodedEntity	0
R-HSA-8983690	OAS1:OAS1 ligand [cytosol]	Complex	0
R-HSA-8983629	OAS1 tetramer:OAS1 ligand [cytosol]	Complex	0
R-DVI-8983654	Dengue virus dsRNA intermediate form [cytosol]	GenomeEncodedEntity	0
R-TEN-8983630	TBEV dsRNA intermediate form [cytosol]	GenomeEncodedEntity	0
R-WNI-8983640	WNV dsRNA intermediate form [cytosol]	GenomeEncodedEntity	0
R-HSA-8985113	OASL:DDX58 [cytosol]	Complex	0
R-HSA-8983696	2'-5' oligoadenylate [cytosol]	Polymer	0
R-HSA-8985156	OAS3:OAS3 ligand [cytosol]	Complex	0
R-SIV-8985032	Sindbis virus dsRNA intermediate form [cytosol]	GenomeEncodedEntity	0
R-HSA-8985408	RNASEL:FLNA [cytosol]	Complex	0
R-HSA-8985132	RNASEL:2'-5' oligoadenylate [cytosol]	Complex	0
FLNA	FLNA	EntityWithAccessionedSequence	1
R-HSA-8985205	ABCE1:RNASEL [cytosol]	Complex	0
ABCE1	ABCE1	EntityWithAccessionedSequence	1
R-ALL-170292	ssRNA [cytosol]	OtherEntity	0
R-ALL-9009945	RNA fragment with 2'-3' cyclic phosphate  [cytosol]	OtherEntity	0
R-FLU-9009966	FLUAV UpN-ssRNA [cytosol]	GenomeEncodedEntity	0
R-HSA-5357403	RNASEL dimer [mitochondrial matrix]	Complex	0
R-HSA-5223322	ABCE1:RNASEL dimer [mitochondrial matrix]	Complex	0
R-HSA-913526	p-Y701-STAT1 dimer [nucleoplasm]	Complex	0
USP18	USP18	EntityWithAccessionedSequence	1
R-HSA-912690	IFNAR2c:UBP43 [plasma membrane]	Complex	0
IFNAR2	IFNAR2	EntityWithAccessionedSequence	1
R-HSA-997300	IFNA/B:IFNAR2:p-JAK1:STAT2:IFNAR1:TYK2 [plasma membrane]	Complex	0
R-HSA-997304	IFNA/B:IFNAR2:p-JAK1:STAT2:p-IFNAR1:p-TYK2:p-STAT2:STAT1 [plasma membrane]	Complex	0
R-HSA-873814	IFNG:p-IFNGR1:p-JAK1:IFNGR2:p-JAK2 [plasma membrane]	Complex	0
R-HSA-873820	IFNG:IFNGR1:p-JAK1:IFNGR2:p-JAK2 [plasma membrane]	Complex	0
R-HSA-873811	IFNG:IFNGR1:JAK1:IFNGR2:p-JAK2 [plasma membrane]	Complex	0
R-HSA-873821	IFNG:IFNGR1:JAK1:IFNGR2:p-JAK2:SOCS-1/-3 [plasma membrane]	Complex	0
R-HSA-873829	IFNG:IFNGR1:JAK1:IFNGR2:JAK2 [plasma membrane]	Complex	0
R-HSA-873823	IFNG dimer [extracellular region]	Complex	0
R-HSA-909556	p-STAT1 dimer bound to p-IFNGR1 [plasma membrane]	Complex	0
R-HSA-873827	IFNG-activated factor (GAF) [cytosol]	Complex	0
R-HSA-873817	p-STAT1(Y701) bound to p-IFNGR1 [plasma membrane]	Complex	0
R-HSA-873828	STAT1 bound to p-IFNGR1 [plasma membrane]	Complex	0
CIITA	CIITA	EntityWithAccessionedSequence	1
IFI30	IFI30	EntityWithAccessionedSequence	1
SP100	SP100	EntityWithAccessionedSequence	1
PML	PML	EntityWithAccessionedSequence	1
MT2A	MT2A	EntityWithAccessionedSequence	1
TRIM8	TRIM8	EntityWithAccessionedSequence	1
TRIM34	TRIM34	EntityWithAccessionedSequence	1
TRIM22	TRIM22	EntityWithAccessionedSequence	1
MID1	MID1	EntityWithAccessionedSequence	1
TRIM26	TRIM26	EntityWithAccessionedSequence	1
TRIM38	TRIM38	EntityWithAccessionedSequence	1
TRIM31	TRIM31	EntityWithAccessionedSequence	1
TRIM68	TRIM68	EntityWithAccessionedSequence	1
TRIM5	TRIM5	EntityWithAccessionedSequence	1
TRIM62	TRIM62	EntityWithAccessionedSequence	1
TRIM6	TRIM6	EntityWithAccessionedSequence	1
TRIM3	TRIM3	EntityWithAccessionedSequence	1
TRIM17	TRIM17	EntityWithAccessionedSequence	1
TRIM45	TRIM45	EntityWithAccessionedSequence	1
TRIM14	TRIM14	EntityWithAccessionedSequence	1
TRIM2	TRIM2	EntityWithAccessionedSequence	1
TRIM48	TRIM48	EntityWithAccessionedSequence	1
TRIM35	TRIM35	EntityWithAccessionedSequence	1
TRIM46	TRIM46	EntityWithAccessionedSequence	1
TRIM29	TRIM29	EntityWithAccessionedSequence	1
TRIM10	TRIM10	EntityWithAccessionedSequence	1
NCAM1	NCAM1	EntityWithAccessionedSequence	1
R-HSA-2213189	MHC class II alpha/beta dimer [plasma membrane]	Complex	0
GBP1	GBP1	EntityWithAccessionedSequence	1
GBP3	GBP3	EntityWithAccessionedSequence	1
GBP7	GBP7	EntityWithAccessionedSequence	1
GBP4	GBP4	EntityWithAccessionedSequence	1
GBP5	GBP5	EntityWithAccessionedSequence	1
GBP6	GBP6	EntityWithAccessionedSequence	1
HLA-DRB5	HLA-DRB5	EntityWithAccessionedSequence	1
HLA-DPB1	HLA-DPB1	EntityWithAccessionedSequence	1
HLA-DQA2	HLA-DQA2	EntityWithAccessionedSequence	1
HLA-DRB4	HLA-DRB4	EntityWithAccessionedSequence	1
HLA-DQB1	HLA-DQB1	EntityWithAccessionedSequence	1
HLA-DRA	HLA-DRA	EntityWithAccessionedSequence	1
HLA-DRB1	HLA-DRB1	EntityWithAccessionedSequence	1
HLA-DRB3	HLA-DRB3	EntityWithAccessionedSequence	1
HLA-DQB2	HLA-DQB2	EntityWithAccessionedSequence	1
HLA-DPA1	HLA-DPA1	EntityWithAccessionedSequence	1
HLA-DQA1	HLA-DQA1	EntityWithAccessionedSequence	1
R-HSA-1031710	GAF bound to GAS promoter element [nucleoplasm]	Complex	0
R-HSA-873824	p-STAT1 homodimer [nucleoplasm]	Complex	0
R-HSA-877297	p-STAT1 dimer:PIAS:SUMO1 [nucleoplasm]	Complex	0
PIAS1	PIAS1	EntityWithAccessionedSequence	1
SUMO1	SUMO1	EntityWithAccessionedSequence	1
R-HSA-9677578	CSF3 dimer:2xCSF3R:LYN:JAK1 [plasma membrane]	Complex	0
R-HSA-9674580	CSF3 dimer:2xCSF3R:LYN:p-Y-JAK1 [plasma membrane]	Complex	0
R-HSA-9677584	CSF3 dimer:CSF3R:LYN:JAK1 [plasma membrane]	Complex	0
R-HSA-9674577	CSF3R:LYN:JAK1 [plasma membrane]	Complex	0
R-HSA-9705437	p-Y-STAT1,3,5 dimer:SOCS1 gene [nucleoplasm]	Complex	0
R-HSA-8985925	2xp-Y-STAT1 [nucleoplasm]	Complex	0
R-HSA-9674551	CSF3 dimer:2xp-4Y-CSF3R:LYN:p-Y-JAK1:p-JAK2:p-SYK:p-HCK:p-TYK2:p-Y-STAT1,3,5 [plasma membrane]	Complex	0
R-HSA-9676067	CSF3 dimer:2xp-4Y-CSF3R:LYN:p-Y-JAK1:p-JAK2:p-Y-SYK:p-HCK:p-TYK2 [plasma membrane]	Complex	0
R-HSA-9674553	CSF3 dimer:2xp-4Y-CSF3R:LYN:p-Y-JAK1:p-JAK2:p-SYK:p-HCK:p-TYK2:STAT1,3,5 [plasma membrane]	Complex	0
R-HSA-9674572	CSF3 dimer:2xp-4Y-CSF3R:LYN:p-Y-JAK1 [plasma membrane]	Complex	0
RNF7	RNF7	EntityWithAccessionedSequence	1
R-HSA-9705723	SOCS1,3:p-4Y-CSF3R:CSF3 dimer:LYN:p-Y-JAK1:p-JAK2:p-SYK:p-HCK:p-TYK2:CUL5:ELOB:ELOC:RNF7 [endocytic vesicle membrane]	Complex	0
R-HSA-9705731	SOCS1,3:p-4Y-CSF3R:CSF3 dimer:LYN:p-Y-JAK1:p-JAK2:p-SYK:p-HCK:p-TYK2 [endocytic vesicle membrane]	Complex	0
ELOC	ELOC	EntityWithAccessionedSequence	1
ELOB	ELOB	EntityWithAccessionedSequence	1
CUL5	CUL5	EntityWithAccessionedSequence	1
R-HSA-9705439	SOCS1,3:p-4Y-CSF3R:CSF3dimer:LYN:p-Y-JAK1:p-JAK2:p-SYK:p-HCK:p-TYK2 [plasma membrane]	Complex	0
R-HSA-9705441	p-Y-STAT1,3,5 dimer:SOCS3 gene [nucleoplasm]	Complex	0
R-HSA-9707902	CSF3 dimer:2xK48polyUb-K655,p-4Y-CSF3R:LYN:p-Y-JAK1:p-JAK2:p-Y-SYK:p-HCK:p-TYK2 [endocytic vesicle membrane]	Complex	0
R-HSA-9707927	CSF3 dimer:2xK48polyUb-K655,p-4Y-CSF3R:LYN:p-Y-JAK1:p-JAK2:p-Y-SYK:p-HCK:p-TYK2 [lysosomal membrane]	Complex	0
R-HSA-8953915	Ub:UBE2D1,2,3 [cytosol]	Complex	0
R-HSA-9674826	CSF3 dimer:2xp-4Y-CSF3R:LYN:p-Y-JAK1:p-JAK2:p-SYK:p-HCK:p-TYK2:p-Y-SHC1:GRB2:p-Y643-GAB2:p-Y546,Y584-PTPN11 [plasma membrane]	Complex	0
KRAS	KRAS	EntityWithAccessionedSequence	1
R-HSA-1169146	Growth Hormone: Activated Growth Hormone Receptor:p(Y1007)-JAK2 dimer:STAT1/STAT3 [plasma membrane]	Complex	0
R-HSA-1168898	Growth Hormone: Tyrosine phosphorylated Growth Hormone Receptor-p(Y1007)-JAK2 dimer [plasma membrane]	Complex	0
R-HSA-1169243	Growth Hormone: Tyrosine phosphorylated Growth Hormone Receptor-p(Y1007)-JAK2 dimer:SHP1 [plasma membrane]	Complex	0
R-HSA-1168902	Growth Hormone:Tyrosine phosphorylated Growth Hormone Receptor-p(Y1007)-JAK2 dimer:STAT5 [plasma membrane]	Complex	0
R-HSA-1168921	Growth Hormone:Growth Hormone Receptor-JAK2 dimer:LYN [plasma membrane]	Complex	0
R-HSA-1168901	Growth Hormone:Tyrosine phosphorylated Growth Hormone Receptor-p(Y1007)-JAK2 dimer:p-STAT5 [plasma membrane]	Complex	0
R-HSA-1362492	GHBP:GH [extracellular region]	Complex	0
R-HSA-982799	Growth hormone oligomer [extracellular region]	Polymer	0
R-HSA-1169221	Growth Hormone: Tyrosine phosphorylated Growth Hormone Receptor-JAK2 dimer:SHP2 [plasma membrane]	Complex	0
R-HSA-1169227	Growth Hormone: Tyrosine phosphorylated Growth Hormone Receptor-p(Y1007)-JAK2 dimer:SHP2 [plasma membrane]	Complex	0
PTPN1	PTPN1	EntityWithAccessionedSequence	1
R-HSA-1169186	Growth Hormone: Activated Growth Hormone Receptor:p(Y1007)-JAK2 dimer:p(Y701)-STAT1/p(Y705)-STAT3 [plasma membrane]	Complex	0
R-HSA-1169239	Growth Hormone: Tyrosine phosphorylated Growth Hormone Receptor-JAK2 dimer:SHP1 [plasma membrane]	Complex	0
IRS2	IRS2	EntityWithAccessionedSequence	1
IRS1	IRS1	EntityWithAccessionedSequence	1
R-HSA-1169217	Growth Hormone: Tyrosine phosphorylated Growth Hormone Receptor-p(Y1007)-JAK2 dimer:CIS/SOCS1-3 [plasma membrane]	Complex	0
CISH	CISH	EntityWithAccessionedSequence	1
R-HSA-1169233	Growth Hormone:p(Y332,487,627)-Growth Hormone Receptor-p(Y1007)-JAK2 dimer:SHP2 [plasma membrane]	Complex	0
R-HSA-1169198	Growth Hormone: Tyrosine phosphorylated Growth Hormone Receptor-p(Y1007)-JAK2 dimer:SOCS [plasma membrane]	Complex	0
R-HSA-5668489	TRAF2:cIAP1,2 [cytosol]	Complex	0
R-HSA-5668511	TRAF3:NIK [cytosol]	Complex	0
R-HSA-5675967	TWEAK trimer [plasma membrane]	Complex	0
R-HSA-5675968	sTWEAK trimer [extracellular region]	Complex	0
TNFRSF12A	TNFRSF12A	EntityWithAccessionedSequence	1
TNFRSF13C	TNFRSF13C	EntityWithAccessionedSequence	1
R-HSA-5676548	sBAFF trimer [extracellular region]	Complex	0
R-HSA-5668765	TNFSF14 trimer [plasma membrane]	Complex	0
R-HSA-5668802	LTBR:lymphotoxin,TNFSF14 trimer [plasma membrane]	Complex	0
R-HSA-5668760	LTA1B2 [plasma membrane]	Complex	0
R-HSA-5668762	LTA2B1 [plasma membrane]	Complex	0
LTBR	LTBR	EntityWithAccessionedSequence	1
R-HSA-5672851	CD40LG trimer [plasma membrane]	Complex	0
R-HSA-5672850	CD40 trimer [plasma membrane]	Complex	0
R-HSA-5676553	RANK:RANKL,sRANKL trimer [plasma membrane]	Complex	0
TNFRSF11A	TNFRSF11A	EntityWithAccessionedSequence	1
R-HSA-5676549	RANKL trimer [plasma membrane]	Complex	0
R-HSA-5676551	sRANKL trimer [extracellular region]	Complex	0
EDAR	EDAR	EntityWithAccessionedSequence	1
R-HSA-5674596	EDA:EDAR [plasma membrane]	Complex	0
EDA	EDA	EntityWithAccessionedSequence	1
TNFRSF25	TNFRSF25	EntityWithAccessionedSequence	1
R-HSA-5693013	TNFRSF25:TNFSF15 [plasma membrane]	Complex	0
TNFSF15	TNFSF15	EntityWithAccessionedSequence	1
EDA2R	EDA2R	EntityWithAccessionedSequence	1
R-HSA-5674595	EDA-3:EDA2R [plasma membrane]	Complex	0
R-HSA-5676952	sAPRIL trimer [extracellular region]	Complex	0
R-HSA-5676562	sBAFF,sAPRIL:3xTAC1,BCMA [plasma membrane]	Complex	0
TNFRSF17	TNFRSF17	EntityWithAccessionedSequence	1
TNFRSF13B	TNFRSF13B	EntityWithAccessionedSequence	1
R-HSA-8858432	TNFSF9 trimer [plasma membrane]	Complex	0
R-HSA-8858403	TNFSF9:TNFRSF9 [plasma membrane]	Complex	0
TNFRSF9	TNFRSF9	EntityWithAccessionedSequence	1
R-HSA-5692306	OX40L trimer [plasma membrane]	Complex	0
R-HSA-5692317	3xOX40:OX40L trimer [plasma membrane]	Complex	0
TNFRSF4	TNFRSF4	EntityWithAccessionedSequence	1
CD27	CD27	EntityWithAccessionedSequence	1
R-HSA-5669095	CD27:CD70 homotrimer [plasma membrane]	Complex	0
R-HSA-5675989	CD70 homotrimer [plasma membrane]	Complex	0
TNFRSF6B	TNFRSF6B	EntityWithAccessionedSequence	1
R-HSA-5675922	TNFRSF6B:TNFSF6,14,15 [plasma membrane]	Complex	0
TNFSF14	TNFSF14	EntityWithAccessionedSequence	1
TNFSF6	TNFSF6	EntityWithAccessionedSequence	1
TNFSF8	TNFSF8	EntityWithAccessionedSequence	1
R-HSA-8856182	TNFSF8:TNFRSF8 [plasma membrane]	Complex	0
TNFRSF8	TNFRSF8	EntityWithAccessionedSequence	1
R-HSA-5675707	TNFSF11,sTNFSF11 trimer:3xTNFRSF11B [plasma membrane]	Complex	0
TNFRSF11B	TNFRSF11B	EntityWithAccessionedSequence	1
TNFSF18	TNFSF18	EntityWithAccessionedSequence	1
R-HSA-5675928	TNFSF18:TNFRSF18 [plasma membrane]	Complex	0
TNFRSF18	TNFRSF18	EntityWithAccessionedSequence	1
EDARADD	EDARADD	EntityWithAccessionedSequence	1
R-HSA-5675675	EDA:EDAR:EDARADD [plasma membrane]	Complex	0
TNFRSF1A	TNFRSF1A	EntityWithAccessionedSequence	1
R-HSA-5675769	LTA trimer:TNFRSF1A,1B,14 [plasma membrane]	Complex	0
R-HSA-5675767	LTA trimer [plasma membrane]	Complex	0
R-HSA-6784795	IL10 dimer:2xp-Y-IL10RA:p-Y-JAK1:2xIL10RB:p-Y-TYK2:STAT3 [plasma membrane]	Complex	0
R-HSA-6784779	IL10 dimer:2xp-Y-IL10RA:p-Y-JAK1:2xIL10RB:p-Y-TYK2:p-Y705-STAT3 [plasma membrane]	Complex	0
R-HSA-6784755	IL10 dimer:2xp-Y-IL10RA:p-Y-JAK1:2xIL10RB:p-Y-TYK2 [plasma membrane]	Complex	0
R-HSA-6784339	IL10 dimer:2xIL10RA:p-Y-JAK1:2xIL10RB:p-Y-TYK2 [plasma membrane]	Complex	0
R-HSA-449832	IL10 dimer:2xIL10RA:JAK1:2xIL10RB:TYK2 [plasma membrane]	Complex	0
R-HSA-449802	IL10 dimer:2xIL10RA:JAK1 [plasma membrane]	Complex	0
R-HSA-6783816	IL10RA:JAK1 [plasma membrane]	Complex	0
R-HSA-449854	IL10 dimer [extracellular region]	Complex	0
IL10	IL10	EntityWithAccessionedSequence	1
IL12A	IL12A	EntityWithAccessionedSequence	1
TNF	TNF	EntityWithAccessionedSequence	1
CCL2	CCL2	EntityWithAccessionedSequence	1
CXCL10	CXCL10	EntityWithAccessionedSequence	1
CSF3	CSF3	EntityWithAccessionedSequence	1
CXCL2	CXCL2	EntityWithAccessionedSequence	1
CCL3	CCL3	EntityWithAccessionedSequence	1
CCL3L1	CCL3L1	EntityWithAccessionedSequence	1
CXCL8	CXCL8	EntityWithAccessionedSequence	1
CCL5	CCL5	EntityWithAccessionedSequence	1
CCL4	CCL4	EntityWithAccessionedSequence	1
CCL20	CCL20	EntityWithAccessionedSequence	1
IL12B	IL12B	EntityWithAccessionedSequence	1
CCL19	CCL19	EntityWithAccessionedSequence	1
IL8	IL8	EntityWithAccessionedSequence	1
CSF2 gene	CSF2 gene	EntityWithAccessionedSequence	1
R-HSA-8982168	IL19:IL20RA:p-JAK1:IL20RB:p-Y705-STAT3 [plasma membrane]	Complex	0
R-HSA-8987264	IL19:IL20RA:p-JAK1:IL20RB [plasma membrane]	Complex	0
R-HSA-8982170	IL19:IL20RA:p-JAK1:IL20RB:STAT3 [plasma membrane]	Complex	0
R-HSA-448743	IL19:IL20RA:JAK1:IL20RB [plasma membrane]	Complex	0
IL19	IL19	EntityWithAccessionedSequence	1
R-HSA-448724	IL20RA:JAK1:IL20RB [plasma membrane]	Complex	0
R-HSA-8987071	IL20RA:JAK1 [plasma membrane]	Complex	0
IL20RB	IL20RB	EntityWithAccessionedSequence	1
IL20RA	IL20RA	EntityWithAccessionedSequence	1
R-HSA-8987122	IL22:p-Y251,p-Y301-IL22RA1:p-JAK1:PTPN11:IL10RB:p-TYK2:p-Y705-STAT3 [plasma membrane]	Complex	0
R-HSA-8987108	IL22:p-Y251,p-Y301-IL22RA1:p-JAK1:PTPN11:IL10RB:p-TYK2 [plasma membrane]	Complex	0
R-HSA-8987032	IL22:p-Y251,p-Y301-IL22RA1:p-JAK1:PTPN11:IL10RB:p-TYK2:STAT3 [plasma membrane]	Complex	0
R-HSA-8987001	IL22:p-Y251,p-Y301-IL22RA1:p-JAK1:IL10RB:p-TYK2 [plasma membrane]	Complex	0
R-HSA-8987249	IL22:IL22RA1:p-JAK1:IL10RB:p-TYK2 [plasma membrane]	Complex	0
R-HSA-8854697	IL22:IL22RA1:JAK1:IL10RB:TYK2 [plasma membrane]	Complex	0
R-HSA-448411	IL22:IL22RA1:JAK1 [plasma membrane]	Complex	0
IL22	IL22	EntityWithAccessionedSequence	1
R-HSA-8987233	IL22RA1:JAK1 [plasma membrane]	Complex	0
R-HSA-448738	IL22RA2:IL22 [extracellular region]	Complex	0
IL22RA2	IL22RA2	EntityWithAccessionedSequence	1
IL22RA1	IL22RA1	EntityWithAccessionedSequence	1
PTGS2	PTGS2	EntityWithAccessionedSequence	1
CD80	CD80	EntityWithAccessionedSequence	1
FCER2	FCER2	EntityWithAccessionedSequence	1
TIMP1	TIMP1	EntityWithAccessionedSequence	1
CCR1	CCR1	EntityWithAccessionedSequence	1
CCR5	CCR5	EntityWithAccessionedSequence	1
R-HSA-1295544	IL7:p-Y449-IL7R:JAK1:p-FYN:IL2RG:JAK3:PI3K-regulatory subunits [plasma membrane]	Complex	0
PIK3R2	PIK3R2	EntityWithAccessionedSequence	1
PIK3R3	PIK3R3	EntityWithAccessionedSequence	1
R-HSA-8982992	IL7:p-Y449-IL7R:JAK1:IL2RG:JAK3:PI3K-regulatory subunits:IRS1,IRS2 [plasma membrane]	Complex	0
R-HSA-8982894	IL7R:TSLP:CRLF2:p-STAT3 [plasma membrane]	Complex	0
R-HSA-8982893	IL7R:TSLP:CRLF2:STAT3 [plasma membrane]	Complex	0
R-HSA-8982872	IL7R:TSLP:CRLF2 [plasma membrane]	Complex	0
TSLP	TSLP	EntityWithAccessionedSequence	1
R-HSA-8982873	CRLF2:IL7R [plasma membrane]	Complex	0
R-HSA-8865710	Immunoglobulin kappa locus [nucleoplasm]	GenomeEncodedEntity	0
R-HSA-8865712	RAG1:RAG2 recombinase:Immunoglobulin kappa locus [nucleoplasm]	Complex	0
R-HSA-8865713	RAG1:RAG2 recombinase [nucleoplasm]	Complex	0
R-HSA-8870891	BRWD1:AcK9,14-pS10-histone H3 [nucleoplasm]	Complex	0
R-HSA-9012668	CISH gene, SOCS1 gene, SOCS2 gene:p-STAT5 dimer [nucleoplasm]	Complex	0
R-HSA-1266704	HGF(495-728):IL7 [extracellular region]	Complex	0
HGF	HGF	EntityWithAccessionedSequence	1
R-HSA-8987026	IL24:IL20RA:p-Y1022,Y1023-JAK1:IL20RB:p-STAT1,p-STAT3 [plasma membrane]	Complex	0
R-HSA-8986971	IL24:IL20RA:p-JAK1:IL20RB:STAT1,STAT3 [plasma membrane]	Complex	0
R-HSA-8987053	IL24:IL20RA:p-Y1022,Y1023-JAK1:IL20RB [plasma membrane]	Complex	0
R-HSA-8987038	IL24:IL20RA:JAK1:IL20RB [plasma membrane]	Complex	0
IL24	IL24	EntityWithAccessionedSequence	1
R-HSA-8987203	IFNL1:p-Y343-Y517-IFNLR1:p-JAK1:IL10RB:p-TYK2 [plasma membrane]	Complex	0
R-HSA-8987135	IFNL1:p-Y343-Y517-IFNLR1:p-JAK1:IL10RB:p-TYK2:STAT1,STAT2, STAT3, STAT4, STAT5 [plasma membrane]	Complex	0
R-HSA-8987259	IFNL1:IFNLR1:p-JAK1:IL10RB:p-TYK2 [plasma membrane]	Complex	0
R-HSA-8987123	IL20:IL20RA:JAK1:IL20RB:p-Y1007,Y1008-JAK2,p-JAK3:STAT3 [plasma membrane]	Complex	0
R-HSA-8987219	IL20:IL20RA:JAK1:IL20RB:p-Y1007,Y1008-JAK2,p-JAK3:p-STAT3 [plasma membrane]	Complex	0
R-HSA-8986978	IL20:IL20RA:JAK1:IL20RB:p-Y1007,Y1008-JAK2,p-JAK3 [plasma membrane]	Complex	0
R-HSA-8987246	IL20:IL20RA:JAK1:IL20RB:JAK2,JAK3 [plasma membrane]	Complex	0
R-HSA-8986991	IL20:IL20RA:JAK1:IL20RB [plasma membrane]	Complex	0
IL20	IL20	EntityWithAccessionedSequence	1
R-HSA-8986999	IL24:IL22RA1:p-JAK1:IL20RB [plasma membrane]	Complex	0
R-HSA-448735	IL24:IL22RA1:JAK1:IL20RB [plasma membrane]	Complex	0
R-HSA-448727	IL22RA1:JAK1:IL20RB [plasma membrane]	Complex	0
R-HSA-8987074	IL24:IL22RA1:p-JAK1:IL20RB:p-STAT3 [plasma membrane]	Complex	0
R-HSA-8987189	IL24:IL22RA1:p-JAK1:IL20RB:STAT3 [plasma membrane]	Complex	0
R-HSA-8987029	IFNL1:p-Y343-Y517-IFNLR1:p-JAK1:IL10RB:p-TYK2:p-STAT1, p-Y-STAT2, p-STAT3 [plasma membrane]	Complex	0
R-HSA-8987121	2xp-STAT3 [nucleoplasm]	Complex	0
R-HSA-8987257	2 x p-STAT3 [cytosol]	Complex	0
R-HSA-8987110	IL26:IL10RB:p-TYK2:IL20RA:p-JAK1:p-STAT1, p-STAT3 [plasma membrane]	Complex	0
R-HSA-8987211	IL26:IL10RB:p-TYK2:IL20RA:p-JAK1 [plasma membrane]	Complex	0
R-HSA-8987258	IL26:IL10RB:p-TYK2:IL20RA:p-JAK1:STAT1,STAT3 [plasma membrane]	Complex	0
R-HSA-8986478	IL26:IL20RA:JAK1:IL10RB:TYK2 [plasma membrane]	Complex	0
R-HSA-8986483	IL26:IL20RA:JAK1 [plasma membrane]	Complex	0
IL26	IL26	EntityWithAccessionedSequence	1
R-HSA-9009224	IL20:IL22RA1:JAK1:IL20RB [plasma membrane]	Complex	0
R-HSA-8987194	2 x p-STAT1 [cytosol]	Complex	0
R-HSA-8987124	2 x p-STAT1 [nucleoplasm]	Complex	0
R-HSA-8987146	IFNL2,IFNL3:IFNLR1:JAK1:IL10RB:TYK2 [plasma membrane]	Complex	0
IFNL2	IFNL2	EntityWithAccessionedSequence	1
IFNL3	IFNL3	EntityWithAccessionedSequence	1
LAMA5	LAMA5	EntityWithAccessionedSequence	1
ANXA1	ANXA1	EntityWithAccessionedSequence	1
F13A1	F13A1	EntityWithAccessionedSequence	1
COL1A2	COL1A2	EntityWithAccessionedSequence	1
FN1	FN1	EntityWithAccessionedSequence	1
OPRM1	OPRM1	EntityWithAccessionedSequence	1
OPRD1	OPRD1	EntityWithAccessionedSequence	1
R-HSA-6788621	IL13-bound tyrosine-phosphorylated IL13 receptor type II with phosphorylated STAT1,STAT3,STAT6 [plasma membrane]	Complex	0
R-HSA-6788579	IL13-bound tyrosine-phosphorylated IL13 receptor type II with STAT1,STAT3,STAT6 [plasma membrane]	Complex	0
R-HSA-6786783	IL13-bound tyrosine-phosphorylated IL13R type II [plasma membrane]	Complex	0
R-HSA-6786093	IL13:IL13RA:TYK2:IL4R:JAK2:JAK1 [plasma membrane]	Complex	0
R-HSA-6786083	IL13:IL13RA:TYK2:IL4R:JAK2 [plasma membrane]	Complex	0
R-HSA-6786060	IL13:IL13RA:TYK2 [plasma membrane]	Complex	0
IL13	IL13	EntityWithAccessionedSequence	1
R-HSA-6785829	IL13RA1:TYK2 [plasma membrane]	Complex	0
IL13RA1	IL13RA1	EntityWithAccessionedSequence	1
IL17F	IL17F	EntityWithAccessionedSequence	1
MMP1	MMP1	EntityWithAccessionedSequence	1
POMC	POMC	EntityWithAccessionedSequence	1
MMP2	MMP2	EntityWithAccessionedSequence	1
IL17A	IL17A	EntityWithAccessionedSequence	1
MMP3	MMP3	EntityWithAccessionedSequence	1
IL23A	IL23A	EntityWithAccessionedSequence	1
VEGFA	VEGFA	EntityWithAccessionedSequence	1
FGF2	FGF2	EntityWithAccessionedSequence	1
TGFB1	TGFB1	EntityWithAccessionedSequence	1
GATA3	GATA3	EntityWithAccessionedSequence	1
FASLG	FASLG	EntityWithAccessionedSequence	1
R-HSA-449798	IL13:IL13RA2 [extracellular region]	Complex	0
IL13RA2	IL13RA2	EntityWithAccessionedSequence	1
IGHE	IGHE	EntityWithAccessionedSequence	1
CCL11	CCL11	EntityWithAccessionedSequence	1
IGHG1	IGHG1	EntityWithAccessionedSequence	1
IGHG4	IGHG4	EntityWithAccessionedSequence	1
ITGB1	ITGB1	EntityWithAccessionedSequence	1
R-HSA-6788626	p-Y701-STAT1 dimer [nucleoplasm]	Complex	0
S1PR1	S1PR1	EntityWithAccessionedSequence	1
IL23R	IL23R	EntityWithAccessionedSequence	1
R-HSA-447102	IL12A:IL12B [extracellular region]	Complex	0
TP53	TP53	EntityWithAccessionedSequence	1
NDN	NDN	EntityWithAccessionedSequence	1
R-HSA-6786102	IL4:IL4R:JAK2:IL13RA1:TYK2 [plasma membrane]	Complex	0
HSP90B1	HSP90B1	EntityWithAccessionedSequence	1
ALOX15	ALOX15	EntityWithAccessionedSequence	1
JUNB	JUNB	EntityWithAccessionedSequence	1
POU2F1	POU2F1	EntityWithAccessionedSequence	1
MYC	MYC	EntityWithAccessionedSequence	1
BIRC5	BIRC5	EntityWithAccessionedSequence	1
BCL6	BCL6	EntityWithAccessionedSequence	1
NANOG	NANOG	EntityWithAccessionedSequence	1
ZEB1	ZEB1	EntityWithAccessionedSequence	1
CCND1	CCND1	EntityWithAccessionedSequence	1
SOX2	SOX2	EntityWithAccessionedSequence	1
RORC	RORC	EntityWithAccessionedSequence	1
FOXO1	FOXO1	EntityWithAccessionedSequence	1
PIM1	PIM1	EntityWithAccessionedSequence	1
HIF1A	HIF1A	EntityWithAccessionedSequence	1
CEBPD	CEBPD	EntityWithAccessionedSequence	1
TWIST1	TWIST1	EntityWithAccessionedSequence	1
RORA	RORA	EntityWithAccessionedSequence	1
BATF	BATF	EntityWithAccessionedSequence	1
HMOX1	HMOX1	EntityWithAccessionedSequence	1
SOCS5	SOCS5	EntityWithAccessionedSequence	1
R-HSA-6788313	IL4:IL4R:JAK2:IL13RA:TYK2:SOCS5,(SOCS1) [plasma membrane]	Complex	0
FSCN1	FSCN1	EntityWithAccessionedSequence	1
NOS2	NOS2	EntityWithAccessionedSequence	1
RHOU	RHOU	EntityWithAccessionedSequence	1
MCL1	MCL1	EntityWithAccessionedSequence	1
VIM	VIM	EntityWithAccessionedSequence	1
CDKN1A	CDKN1A	EntityWithAccessionedSequence	1
IL27	IL27	EntityWithAccessionedSequence	1
R-HSA-8950600	CRLF1:IL27 [cytosol]	Complex	0
R-HSA-8950252	IL27:EBI3:IL27RA:p-JAK1:IL6ST:p-JAK1,p-JAK2,p-TYK2 [plasma membrane]	Complex	0
R-HSA-448431	IL27:EBI3:IL27RA:JAK1:IL6ST:JAK1,JAK2,(TYK2) [plasma membrane]	Complex	0
R-HSA-8952746	p-Y701-STAT1:p-Y705-STAT3:IL27:EBI3:p-Y611-IL27RA:p-JAK1:p-Y-IL6ST:p-JAK1,p-JAK2,p-TYK2 [plasma membrane]	Complex	0
R-HSA-8950267	IL27:EBI3:p-Y611-IL27RA:p-JAK1:p-Y-IL6ST:p-JAK1,p-JAK2,p-Y-TYK2:STAT1:STAT3 [plasma membrane]	Complex	0
R-HSA-8950372	IL27:EBI3 [endoplasmic reticulum lumen]	Complex	0
R-HSA-448442	IL27:EBI3 [extracellular region]	Complex	0
R-HSA-8950767	CRLF1:IL27 [extracellular region]	Complex	0
R-HSA-8980551	p-Y701-STAT1:p-Y705-STAT3 [cytosol]	Complex	0
IL27RA	IL27RA	EntityWithAccessionedSequence	1
R-HSA-8950332	2xIL27RA [plasma membrane]	Complex	0
R-HSA-8950163	IL27RA:JAK1 [plasma membrane]	Complex	0
R-HSA-8950331	IL27:EBI3:p-Y611-IL27RA:p-JAK1:p-Y-IL6ST:p-JAK1,p-JAK2,p-TYK2 [plasma membrane]	Complex	0
R-HSA-8950369	CANX:EBI3 [endoplasmic reticulum lumen]	Complex	0
R-HSA-8950465	CANX:EBI3:IL27 [endoplasmic reticulum lumen]	Complex	0
EBI3	EBI3	EntityWithAccessionedSequence	1
IL12RB1	IL12RB1	EntityWithAccessionedSequence	1
R-HSA-8950046	IL12RB1:TYK2 [plasma membrane]	Complex	0
BOLA2	BOLA2	EntityWithAccessionedSequence	1
R-HSA-8950759	Y963-STAT4 dimer [nucleoplasm]	Complex	0
R-HSA-8950602	p-Y693-STAT4 dimer [cytosol]	Complex	0
MSN	MSN	EntityWithAccessionedSequence	1
HNRNPF	HNRNPF	EntityWithAccessionedSequence	1
PDCD4	PDCD4	EntityWithAccessionedSequence	1
PITPNA	PITPNA	EntityWithAccessionedSequence	1
RALA	RALA	EntityWithAccessionedSequence	1
LMNB1	LMNB1	EntityWithAccessionedSequence	1
LCP1	LCP1	EntityWithAccessionedSequence	1
HNRNPDL	HNRNPDL	EntityWithAccessionedSequence	1
ARF1	ARF1	EntityWithAccessionedSequence	1
MTAP	MTAP	EntityWithAccessionedSequence	1
IFNG	IFNG	EntityWithAccessionedSequence	1
CA1	CA1	EntityWithAccessionedSequence	1
GSTO1	GSTO1	EntityWithAccessionedSequence	1
TALDO1	TALDO1	EntityWithAccessionedSequence	1
SNRPA1	SNRPA1	EntityWithAccessionedSequence	1
HNRNPA2B1	HNRNPA2B1	EntityWithAccessionedSequence	1
CDC42	CDC42	EntityWithAccessionedSequence	1
SERPINB2	SERPINB2	EntityWithAccessionedSequence	1
AIP	AIP	EntityWithAccessionedSequence	1
GSTA2	GSTA2	EntityWithAccessionedSequence	1
TCP1	TCP1	EntityWithAccessionedSequence	1
RPLP0	RPLP0	EntityWithAccessionedSequence	1
SOD1	SOD1	EntityWithAccessionedSequence	1
PSME2	PSME2	EntityWithAccessionedSequence	1
HSP9	HSP9	EntityWithAccessionedSequence	1
HSPA9	HSPA9	EntityWithAccessionedSequence	1
R-HSA-8950291	2xIL12B [endoplasmic reticulum lumen]	Complex	0
R-HSA-8950640	2xIL12B [extracellular region]	Complex	0
R-HSA-8950694	IL12A:IL12B [late endosome lumen]	Complex	0
VAMP7	VAMP7	EntityWithAccessionedSequence	1
R-HSA-8950122	IL12A:IL12B [endoplasmic reticulum lumen]	Complex	0
R-HSA-8950228	IL12A:IL12B [Golgi lumen]	Complex	0
R-HSA-8950039	IL12RB2:JAK2 [plasma membrane]	Complex	0
IL12RB2	IL12RB2	EntityWithAccessionedSequence	1
R-HSA-8950116	IL12A:IL12RB1:TYK2:IL12B:IL12RB2:JAK2 [plasma membrane]	Complex	0
R-HSA-8981056	IL12A:IL12RB1:TYK2:IL12B:IL12RB2:JAK2 [cytosol]	Complex	0
R-HSA-8950227	IL12A:IL12B:IL12RB1:p-Y-TYK2:IL12RB2:p-JAK2 [plasma membrane]	Complex	0
R-HSA-8950686	IL12A:IL12B:IL12RB1:p-Y800-IL12RB2:p-Y-TYK2:p-JAK2 [plasma membrane]	Complex	0
R-HSA-8952795	2xp-Y693-STAT4:IL12A:IL12B:IL12RB1:p-Y800-IL12RB2:p-Y-TYK2:p-JAK2 [plasma membrane]	Complex	0
R-HSA-8950052	IL12RB1:TYK2:IL12RB2:JAK2 [plasma membrane]	Complex	0
R-HSA-8950379	IL12A:IL12B:IL12RB1:p-Y800-IL12RB2:p-Y-TYK2:p-JAK2:2xSTAT4 [plasma membrane]	Complex	0
R-HSA-8983989	IL35:IL27RA:JAK1:IL12RB2:JAK2 [plasma membrane]	Complex	0
R-HSA-8985392	IL35:IL27RA:p-JAK1:IL12RB2:p-JAK2 [plasma membrane]	Complex	0
R-HSA-622267	IL35 [extracellular region]	Complex	0
R-HSA-8950589	IL12A:EBI3 [endoplasmic reticulum lumen]	Complex	0
R-HSA-8950383	CANX:EBI3:IL12A [endoplasmic reticulum lumen]	Complex	0
R-HSA-8984010	IL-35:IL27RA:p-JAK1:IL12RB2:p-JAK2:p-STAT1:p-STAT3 [plasma membrane]	Complex	0
R-HSA-8983998	IL35:IL27RA:p-JAK1:IL12RB2:p-JAK2:STAT1:STAT3 [plasma membrane]	Complex	0
R-HSA-8983877	IL35:(IL12RB2:p-JAK2) dimer:p-STAT4 [plasma membrane]	Complex	0
R-HSA-8983881	IL35:(IL12RB2:p-JAK2) dimer:STAT4 [plasma membrane]	Complex	0
R-HSA-8983873	IL35:(IL12RB2:p-JAK2) dimer [plasma membrane]	Complex	0
R-HSA-8983520	IL35:(IL12RB2:JAK2 dimer) [plasma membrane]	Complex	0
R-HSA-9015018	p-Y693-STAT4:p-Y701-STAT1:EBI3 gene [nucleoplasm]	Complex	0
R-HSA-8950747	p-STAT1:p-STAT4 [cytosol]	Complex	0
R-HSA-8950182	p-Y693-STAT4:p-Y701-STAT1 [nucleoplasm]	Complex	0
R-HSA-8952780	IL35:IL6ST:p-JAK1:IL12RB2:p-JAK2:p-STAT1:p-STAT4 [plasma membrane]	Complex	0
R-HSA-8950255	IL35:IL6ST:p-JAK1:IL12RB2:p-JAK2 [plasma membrane]	Complex	0
R-HSA-8952783	IL35:IL6ST:p-JAK1:IL12RB2:p-JAK2:STAT1:STAT4 [plasma membrane]	Complex	0
R-HSA-6809138	IL35:IL6ST:JAK1:IL12RB2:JAK2 [plasma membrane]	Complex	0
R-HSA-9015016	p-Y693-STAT4:p-Y701-STAT1:IL12A gene [nucleoplasm]	Complex	0
R-HSA-8983842	IL-35:(IL6ST:p-JAK1:p-JAK2) dimer: STAT1 [plasma membrane]	Complex	0
R-HSA-8983844	IL-35:(IL6ST:p-JAK1:p-JAK2) dimer:p-STAT1 [plasma membrane]	Complex	0
R-HSA-8983843	IL-35:(IL6ST:p-JAK1:p-JAK2) dimer [plasma membrane]	Complex	0
R-HSA-8983525	IL-35:(IL6ST:JAK1:JAK2) dimer [plasma membrane]	Complex	0
R-HSA-8985441	IL35:(IL6ST:p-JAK1:p-JAK2:p-TYK2) dimer [plasma membrane]	Complex	0
R-HSA-8950186	IL23A:IL12B:IL12RB1:p-TYK2:p-Y-IL23R:p-JAK2 [plasma membrane]	Complex	0
R-HSA-8950239	IL23A:IL12B:IL12RB1:p-TYK2:IL23R:p-JAK2 [plasma membrane]	Complex	0
R-HSA-8950427	p-Y705-STAT3:p-Y693-STAT4 [cytosol]	Complex	0
R-HSA-8950547	IL23A:IL12B:IL12RB1:p-TYK2:p-Y-IL23R:p-JAK2:STAT3 [plasma membrane]	Complex	0
R-HSA-8952752	IL23A:IL12B:IL12RB1:p-TYK2:p-Y-IL23R:p-JAK2:STAT3:STAT4 [plasma membrane]	Complex	0
R-HSA-8952748	IL23A:IL12B:IL12RB1:p-TYK2:p-Y-IL23R:p-JAK2:p-Y705-STAT3:p-Y693-STAT4 [plasma membrane]	Complex	0
R-HSA-447186	IL23A:IL12B:IL23R:JAK2:IL12RB1:TYK2 [plasma membrane]	Complex	0
R-HSA-8950151	IL23R:JAK2 [plasma membrane]	Complex	0
R-HSA-447217	IL12B:IL23A [extracellular region]	Complex	0
R-HSA-8950275	IL12B:IL23A [endoplasmic reticulum lumen]	Complex	0
R-HSA-8950501	p-Y705-STAT3:p-Y693-STAT4 [nucleoplasm]	Complex	0
IL17RB	IL17RB	EntityWithAccessionedSequence	1
R-HSA-448378	IL25 dimer:IL17RA:IL17RB [plasma membrane]	Complex	0
R-HSA-448361	IL25 dimer [extracellular region]	Complex	0
IL17RA	IL17RA	EntityWithAccessionedSequence	1
IL17RE	IL17RE	EntityWithAccessionedSequence	1
R-HSA-6787823	IL17C dimer:IL17RA:IL17RE [plasma membrane]	Complex	0
R-HSA-448410	IL17C dimer [extracellular region]	Complex	0
R-HSA-448403	IL17RA:IL17RC:IL17A dimer,L17F dimer,IL17A:IL17F [plasma membrane]	Complex	0
IL17RC	IL17RC	EntityWithAccessionedSequence	1
R-HSA-448396	IL17F dimer [extracellular region]	Complex	0
R-HSA-448390	IL17A:IL17F [extracellular region]	Complex	0
R-HSA-447142	IL17A dimer [extracellular region]	Complex	0
RAP1GAP2	RAP1GAP2	EntityWithAccessionedSequence	1
R-HSA-913992	RAP1GAP2:14-3-3beta, zeta [cytosol]	Complex	0
YWHAB	YWHAB	EntityWithAccessionedSequence	1
R-HSA-430243	Rap1-GTP:Raf1 [plasma membrane]	Complex	0
R-HSA-198896	MHC Class I interacting with LILRs [plasma membrane]	Complex	0
LILRB1	LILRB1	EntityWithAccessionedSequence	1
LILRA1	LILRA1	EntityWithAccessionedSequence	1
LILRA4	LILRA4	EntityWithAccessionedSequence	1
LILRA6	LILRA6	EntityWithAccessionedSequence	1
LILRB4	LILRB4	EntityWithAccessionedSequence	1
LILRA5	LILRA5	EntityWithAccessionedSequence	1
LILRA2	LILRA2	EntityWithAccessionedSequence	1
LILRB5	LILRB5	EntityWithAccessionedSequence	1
R-HSA-199592	LILR-interacting MHC Class I molecules [plasma membrane]	Complex	0
R-HSA-199562	HLA-C Cw3 (group 1) [plasma membrane]	Complex	0
R-HSA-198906	MHC Class I interacting with CD160 [plasma membrane]	Complex	0
R-HSA-167755	Beta-2-microglobulin:class I MHC heavy chain Complex [plasma membrane]	Complex	0
CD160	CD160	EntityWithAccessionedSequence	1
PILRA	PILRA	EntityWithAccessionedSequence	1
R-HSA-8862083	PILRA,PILRB:CD99 [plasma membrane]	Complex	0
PILRB	PILRB	EntityWithAccessionedSequence	1
CD99	CD99	EntityWithAccessionedSequence	1
R-HSA-198920	NKG2D complexed with DAP10 [plasma membrane]	Complex	0
R-HSA-198915	Ligand interacting with NKG2D [plasma membrane]	Complex	0
ULBP3	ULBP3	EntityWithAccessionedSequence	1
RAET1E	RAET1E	EntityWithAccessionedSequence	1
MICA	MICA	EntityWithAccessionedSequence	1
ULBP1	ULBP1	EntityWithAccessionedSequence	1
MICB	MICB	EntityWithAccessionedSequence	1
GLYCAM1	GLYCAM1	EntityWithAccessionedSequence	1
R-HSA-198924	L-selectin interacting with known ligands [plasma membrane]	Complex	0
CD34	CD34	EntityWithAccessionedSequence	1
R-HSA-199560	HLA-C group 2 interacting with KIR2DL1 [plasma membrane]	Complex	0
KIR2DL1	KIR2DL1	EntityWithAccessionedSequence	1
NECTIN2	NECTIN2	EntityWithAccessionedSequence	1
R-HSA-198195	CRTAM bound to NECL2 [plasma membrane]	Complex	0
CRTAM	CRTAM	EntityWithAccessionedSequence	1
KIR3DL1	KIR3DL1	EntityWithAccessionedSequence	1
R-HSA-199565	HLA Bw4 interacting with KIR3DL1 [plasma membrane]	Complex	0
R-HSA-199567	HLA-Bw4 [plasma membrane]	Complex	0
R-HSA-8862077	PILRA:PIANP,NPDC1,CLEC4G,COLEC12 trimer [plasma membrane]	Complex	0
PIANP	PIANP	EntityWithAccessionedSequence	1
R-HSA-2187243	COLEC12 trimer [plasma membrane]	Complex	0
NPDC1	NPDC1	EntityWithAccessionedSequence	1
CLEC4G	CLEC4G	EntityWithAccessionedSequence	1
R-HSA-8850284	CD1A:B2M:self-lipid [plasma membrane]	Complex	0
R-HSA-8850222	CD1:B2M:self-lipid:TCR [plasma membrane]	Complex	0
R-HSA-8850309	CD1B:B2M:self lipid [plasma membrane]	Complex	0
R-HSA-8850279	CD1D:B2M:sel-lipid [plasma membrane]	Complex	0
R-HSA-198901	T-cell receptor complex [plasma membrane]	Complex	0
KLRC1	KLRC1	EntityWithAccessionedSequence	1
R-HSA-198914	HLA-E interacting with KLRC1:KLRD1 [plasma membrane]	Complex	0
KLRD1	KLRD1	EntityWithAccessionedSequence	1
R-HSA-198912	HLA-E [plasma membrane]	Complex	0
PVR	PVR	EntityWithAccessionedSequence	1
R-HSA-198197	CD226:PVR [plasma membrane]	Complex	0
CD226	CD226	EntityWithAccessionedSequence	1
R-HSA-199581	HLA-G [plasma membrane]	Complex	0
R-HSA-199578	HLA-G interacting with KIR2DL4 [plasma membrane]	Complex	0
KIR2DL4	KIR2DL4	EntityWithAccessionedSequence	1
KIR3DL2	KIR3DL2	EntityWithAccessionedSequence	1
R-HSA-199573	HLA-A3 interacting with KIR3DL2 [plasma membrane]	Complex	0
R-HSA-199571	HLA-A3 [plasma membrane]	Complex	0
R-HSA-199588	HLA-C group 1 interacting with KIR2DS2 [plasma membrane]	Complex	0
R-HSA-199584	KIR2DS2 complexed with DAP12 [plasma membrane]	Complex	0
R-HSA-199000	C3d complexed with antigen [extracellular region]	Complex	0
R-HSA-198991	Complex of CD19, CD81, CD225 and CD21 with C3d-bound Antigen [plasma membrane]	Complex	0
R-HSA-198931	Complex of CD19, CD81, CD225 and CD21 [plasma membrane]	Complex	0
R-HSA-198911	HLA-C Cw4 (group 2) [plasma membrane]	Complex	0
R-HSA-199585	HLA-C group 2 interacting with KIR2DS1 [plasma membrane]	Complex	0
R-HSA-199586	KIR2DS1 complexed with DAP12 [plasma membrane]	Complex	0
KLRG1	KLRG1	EntityWithAccessionedSequence	1
R-HSA-198192	E-cadherin bound to KLRG1 [plasma membrane]	Complex	0
CDH1	CDH1	EntityWithAccessionedSequence	1
R-HSA-198194	CD96:PVR [plasma membrane]	Complex	0
CD96	CD96	EntityWithAccessionedSequence	1
R-HSA-198897	TCR interacting with antigen-bearing MHC Class I [plasma membrane]	Complex	0
R-HSA-198898	T-cell receptor complex with CD8 [plasma membrane]	Complex	0
R-HSA-198190	CD226 bound to Nectin 2 [plasma membrane]	Complex	0
R-HSA-198909	HLA-C group 1 interacting with KIR2DL2/3 [plasma membrane]	Complex	0
KIR2DL2	KIR2DL2	EntityWithAccessionedSequence	1
KIR2DL3	KIR2DL3	EntityWithAccessionedSequence	1
R-HSA-5685225	KLRB1 dimer [plasma membrane]	Complex	0
R-HSA-5685592	CLEC2D dimer:KLRB1 dimer [plasma membrane]	Complex	0
R-HSA-5685598	CLEC2D dimer [plasma membrane]	Complex	0
TREML1	TREML1	EntityWithAccessionedSequence	1
R-HSA-5696352	TRIM, CD300:lipids [plasma membrane]	Complex	0
TREML4	TREML4	EntityWithAccessionedSequence	1
TREML2	TREML2	EntityWithAccessionedSequence	1
CD300LD	CD300LD	EntityWithAccessionedSequence	1
CD300LG	CD300LG	EntityWithAccessionedSequence	1
CD300C	CD300C	EntityWithAccessionedSequence	1
CD300LF	CD300LF	EntityWithAccessionedSequence	1
R-ALL-1602375	PE [plasma membrane]	SimpleEntity	0
R-ALL-429807	CERA [plasma membrane]	SimpleEntity	0
CD200	CD200	EntityWithAccessionedSequence	1
R-HSA-198191	CD200 bound to CD200R [plasma membrane]	Complex	0
CD200R1	CD200R1	EntityWithAccessionedSequence	1
R-HSA-5685595	SIGLEC:sialic acid [plasma membrane]	Complex	0
SIGLEC7	SIGLEC7	EntityWithAccessionedSequence	1
SIGLEC6	SIGLEC6	EntityWithAccessionedSequence	1
SIGLEC11	SIGLEC11	EntityWithAccessionedSequence	1
SIGLEC8	SIGLEC8	EntityWithAccessionedSequence	1
SIGLEC10	SIGLEC10	EntityWithAccessionedSequence	1
SIGLEC12	SIGLEC12	EntityWithAccessionedSequence	1
SIGLEC1	SIGLEC1	EntityWithAccessionedSequence	1
SLAMF6	SLAMF6	EntityWithAccessionedSequence	1
R-HSA-5685229	SLAMF6 dimer [plasma membrane]	Complex	0
R-HSA-5696351	OSCAR:Collagen I,II,III/SP-D [extracellular region]	Complex	0
R-HSA-1474201	Collagen type I fibril [extracellular region]	Polymer	0
R-HSA-1474209	Collagen type II fibril [extracellular region]	Polymer	0
R-HSA-1474212	Collagen type III fibril [extracellular region]	Polymer	0
SLAMF7	SLAMF7	EntityWithAccessionedSequence	1
R-HSA-5685228	SLAMF7 dimer [plasma membrane]	Complex	0
R-HSA-5696354	LAIR2:Collagen type I,III [extracellular region]	Complex	0
LAIR2	LAIR2	EntityWithAccessionedSequence	1
R-HSA-8848850	CD1:B2M:microbial lipid:TCR [plasma membrane]	Complex	0
R-HSA-8848840	CD1B:B2M:microbial lipid [plasma membrane]	Complex	0
R-HSA-8850089	CD1D:B2M:microbial lipid [plasma membrane]	Complex	0
R-HSA-8850081	CD1C:B2M:microbial lipid [plasma membrane]	Complex	0
R-HSA-8848833	CD1A:B2M:microbial lipid [plasma membrane]	Complex	0
R-HSA-5685593	NCR3:FCRG1A:CD3Z dimer [plasma membrane]	Complex	0
R-HSA-6793269	NCR3LG1:NCR3:FCRG3A:CD3Z dimer [plasma membrane]	Complex	0
NCR3LG1	NCR3LG1	EntityWithAccessionedSequence	1
R-HSA-5685227	SLAMF6:SLAMF6:SAP,EAT2 [plasma membrane]	Complex	0
SH2D1B	SH2D1B	EntityWithAccessionedSequence	1
SH2D1A	SH2D1A	EntityWithAccessionedSequence	1
R-HSA-5686611	LAIR1:Collagen type XVII [plasma membrane]	Complex	0
R-HSA-2172656	Collagen type XVII fibril [plasma membrane]	Polymer	0
FCGR3A	FCGR3A	EntityWithAccessionedSequence	1
R-HSA-198877	Antigen-bound antibody bound to lymphoid Fc gamma receptors [plasma membrane]	Complex	0
FCGR2B	FCGR2B	EntityWithAccessionedSequence	1
R-HSA-199174	Antigen-bound Ig G Antibody [extracellular region]	Complex	0
R-HSA-5685224	KLRF1 dimer [plasma membrane]	Complex	0
R-HSA-5685591	KLRF1 dimer:CLEC2B dimer [plasma membrane]	Complex	0
R-HSA-5685596	CLEC2B dimer [plasma membrane]	Complex	0
R-HSA-2130532	Nonameric complex [lysosomal membrane]	Complex	0
R-HSA-2130680	MHC II:lip22 nonamer [lysosomal membrane]	Complex	0
R-HSA-2130531	Nonameric complex [endocytic vesicle membrane]	Complex	0
R-HSA-2130331	Clathrin coated MHC class II alpha/beta/Ii nonamer [clathrin-coated endocytic vesicle membrane]	Complex	0
R-HSA-2130671	Clathrin:AP2 complex [clathrin-coated endocytic vesicle membrane]	Complex	0
SH3GL2	SH3GL2	EntityWithAccessionedSequence	1
R-HSA-2130309	Clathrin coated MHC class II alpha/beta/Ii nonamer [plasma membrane]	Complex	0
R-HSA-177505	Clathrin:AP-2 complex [plasma membrane]	Complex	0
R-HSA-2130467	MHC class II alpha/beta/Ii nonamer [plasma membrane]	Complex	0
R-HSA-2130431	MHC class II alpha/beta/Ii nonamer [transport vesicle membrane]	Complex	0
R-HSA-2130491	Nonameric complex [trans-Golgi network membrane]	Complex	0
R-HSA-2214394	Nonameric complex [Golgi membrane]	Complex	0
R-HSA-2213211	Nonameric complex in COPII vesicle [ER to Golgi transport vesicle membrane]	Complex	0
R-HSA-203999	COPII [endoplasmic reticulum membrane]	Complex	0
R-HSA-2130477	Nonameric complex [integral component of lumenal side of endoplasmic reticulum membrane]	Complex	0
R-HSA-8951502	2xMHC II alpha beta heterodimer:alpha beta dimer:Ii trimer:calnexin [integral component of lumenal side of endoplasmic reticulum membrane]	Complex	0
R-HSA-8980062	2xMHC II alpha beta heterodimer:alpha beta dimer:Ii trimer [integral component of lumenal side of endoplasmic reticulum membrane]	Complex	0
R-HSA-2213212	alpha beta dimer:Ii trimer:calnexin [integral component of lumenal side of endoplasmic reticulum membrane]	Complex	0
R-HSA-2213186	MHC II alpha beta heterodimer [integral component of lumenal side of endoplasmic reticulum membrane]	Complex	0
R-HSA-2130599	Invariant chain trimer [integral component of lumenal side of endoplasmic reticulum membrane]	Complex	0
R-HSA-2213234	TGN-lysosome vesicle with nonameric complex [trans-Golgi network membrane]	Complex	0
R-HSA-350827	Clathrin Triskelion [cytosol]	Complex	0
R-HSA-167717	AP-1 Complex [cytosol]	Complex	0
DNM2	DNM2	EntityWithAccessionedSequence	1
DNM1	DNM1	EntityWithAccessionedSequence	1
DNM3	DNM3	EntityWithAccessionedSequence	1
R-HSA-2130552	AP-1 Clathrin coated nonameric complex [trans-Golgi network membrane]	Complex	0
R-HSA-8951497	AP-1 Complex:Arf1-GTP:Clathrin Triskelion:Nonameric complex [trans-Golgi network membrane]	Complex	0
R-HSA-199981	Arf1-GTP [Golgi membrane]	Complex	0
R-HSA-201340	Arf1-GDP [cytosol]	Complex	0
R-HSA-2130723	MHC II:lip10 nonamer [lysosomal membrane]	Complex	0
R-HSA-2130574	MHC II:CLIP [lysosomal membrane]	Complex	0
R-ALL-2213221	Antigen [lysosomal lumen]	OtherEntity	0
R-ALL-2213225	unfolded antigen [lysosomal lumen]	OtherEntity	0
LAG3	LAG3	EntityWithAccessionedSequence	1
R-HSA-8856203	LAG3:MHC II [plasma membrane]	Complex	0
R-ALL-2213226	MHC class II epitopes [lysosomal lumen]	OtherEntity	0
R-HSA-2213213	HLA-DM:HLA-DO [lysosomal membrane]	Complex	0
R-HSA-2213217	HLA-DM [lysosomal membrane]	Complex	0
R-HSA-2213223	peptide loaded MHC class II [lysosomal membrane]	Complex	0
R-HSA-2213227	peptide free MHC II:HLA-DM [lysosomal membrane]	Complex	0
CD74	CD74	EntityWithAccessionedSequence	1
R-HSA-2213215	RAB7:RILP:ORP1L complex [lysosomal membrane]	Complex	0
ACTR1A	ACTR1A	EntityWithAccessionedSequence	1
SPTBN2	SPTBN2	EntityWithAccessionedSequence	1
R-HSA-2213219	Kinesins:Dynactin:microtubule [cytosol]	Complex	0
R-HSA-2029135	Dynein:Dynactin:microtubule [cytosol]	Complex	0
R-HSA-2213232	peptide loaded MHC class II [plasma membrane]	Complex	0
XDH	XDH	EntityWithAccessionedSequence	1
R-HSA-8851053	BTN1A1:XDH [plasma membrane]	Complex	0
BTN1A1	BTN1A1	EntityWithAccessionedSequence	1
R-ALL-8851965	Activated T Cell surface [plasma membrane]	OtherEntity	0
R-HSA-8851970	BTN2A2:activated T Cell surface [plasma membrane]	Complex	0
BTN2A2	BTN2A2	EntityWithAccessionedSequence	1
BTN3A1	BTN3A1	EntityWithAccessionedSequence	1
R-HSA-8938411	BTN3A1,BTN1A1:PPL [plasma membrane]	Complex	0
PPL	PPL	EntityWithAccessionedSequence	1
R-ALL-8851032	phosphoantigens (pAgs) [extracellular region]	OtherEntity	0
R-HSA-8851039	BTN3A1(BTN3A2,BTN3A3):pAgs [plasma membrane]	Complex	0
BTN3A3	BTN3A3	EntityWithAccessionedSequence	1
BTN3A2	BTN3A2	EntityWithAccessionedSequence	1
R-ALL-8851976	Resting T Cell surface [plasma membrane]	OtherEntity	0
R-HSA-8851983	BTNL8: resting T cell surface [plasma membrane]	Complex	0
BTNL8	BTNL8	EntityWithAccessionedSequence	1
BTNL9	BTNL9	EntityWithAccessionedSequence	1
R-HSA-8851986	BTNL9:Immune cell surface [plasma membrane]	Complex	0
R-ALL-8851998	Immune Cell surface [plasma membrane]	OtherEntity	0
BTN2A1	BTN2A1	EntityWithAccessionedSequence	1
R-HSA-8851051	BTN2A1:CD209 [plasma membrane]	Complex	0
R-HSA-8851977	BTNL2: activated T Cell surface [plasma membrane]	Complex	0
BTNL2	BTNL2	EntityWithAccessionedSequence	1

